SCoTTi: Save Computation at Training Time with an adaptive framework

On-device training is an emerging approach in machine learning where models are trained on edge devices, aiming to enhance privacy protection and real-time performance. However, edge devices typically possess restricted computational power and resources, making it challenging to perform computationally intensive model training tasks. Consequently, reducing resource consumption during training has become a pressing concern in this field. To this end, we propose SCoTTi (Save Computation at Training Time), an adaptive framework that addresses the aforementioned challenge. It leverages an optimizable threshold parameter to effectively reduce the number of neuron updates during training which corresponds to a decrease in memory and computation footprint. Our proposed approach demonstrates superior performance compared to the state-of-the-art methods regarding computational resource savings on various commonly employed benchmarks and popular architectures, including ResNets, MobileNet, and Swin-T.

==> Fig/EPS/4_curve.csv <==
"Step","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 4 - eps","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 4 - eps__MIN","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 4 - eps__MAX","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 3 - eps","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 3 - eps__MIN","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 3 - eps__MAX","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 2 - eps","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 2 - eps__MIN","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 2 - eps__MAX","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 1 - eps","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 1 - eps__MIN","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 1 - eps__MAX"
"0","-0.000011035224815714173","-0.000011035224815714173","-0.000011035224815714173","-0.000025748828193172812","-0.000025748828193172812","-0.000025748828193172812","-0.0000036784053918381687","-0.0000036784053918381687","-0.0000036784053918381687","-0.00001839202013798058","-0.00001839202013798058","-0.00001839202013798058"
"1","-0.000002237550688732881","-0.000002237550688732881","-0.000002237550688732881","-0.000005220927960181143","-0.000005220927960181143","-0.000005220927960181143","-7.458497748302761e-7","-7.458497748302761e-7","-7.458497748302761e-7","-0.000003729232503246749","-0.000003729232503246749","-0.000003729232503246749"
"2","0.0000130312319015502","0.0000130312319015502","0.0000130312319015502","0.000030406225050683133","0.000030406225050683133","0.000030406225050683133","0.000004343742148193996","0.000004343742148193996","0.000004343742148193996","0.000021718737116316333","0.000021718737116316333","0.000021718737116316333"
"3","0.000030344899641931988","0.000030344899641931988","0.000030344899641931988","0.00007036983879515901","0.00007036983879515901","0.00007036983879515901","0.000010114970791619271","0.000010114970791619271","0.000010114970791619271","0.00005037453229306266","0.00005037453229306266","0.00005037453229306266"
"4","0.000048157387936953455","0.000048157387936953455","0.000048157387936953455","0.00011157870176248252","0.00011157870176248252","0.00011157870176248252","0.000016134974430315197","0.000016134974430315197","0.000016134974430315197","0.00008085361332632601","0.00008085361332632601","0.00008085361332632601"
"5","0.00006561366171808913","0.00006561366171808913","0.00006561366171808913","0.00015341676771640778","0.00015341676771640778","0.00015341676771640778","0.000022080923372413963","0.000022080923372413963","0.000022080923372413963","0.00011016525240847841","0.00011016525240847841","0.00011016525240847841"
"6","0.0000854948884807527","0.0000854948884807527","0.0000854948884807527","0.00019929623522330076","0.00019929623522330076","0.00019929623522330076","0.00002857189429050777","0.00002857189429050777","0.00002857189429050777","0.00014337208995129913","0.00014337208995129913","0.00014337208995129913"
"7","0.0001038689588312991","0.0001038689588312991","0.0001038689588312991","0.00024235201999545097","0.00024235201999545097","0.00024235201999545097","0.000034834280086215585","0.000034834280086215585","0.000034834280086215585","0.0001737408310873434","0.0001737408310873434","0.0001737408310873434"
"8","0.00012193581642350182","0.00012193581642350182","0.00012193581642350182","0.0002861326502170414","0.0002861326502170414","0.0002861326502170414","0.000041312545363325626","0.000041312545363325626","0.000041312545363325626","0.00020388669508975","0.00020388669508975","0.00020388669508975"
"9","0.0001397784217260778","0.0001397784217260778","0.0001397784217260778","0.000329136528307572","0.000329136528307572","0.000329136528307572","0.00004732319575850852","0.00004732319575850852","0.00004732319575850852","0.0002325707027921453","0.0002325707027921453","0.0002325707027921453"
"10","0.00015754139167256653","0.00015754139167256653","0.00015754139167256653","0.0003720780077856034","0.0003720780077856034","0.0003720780077856034","0.000053137813665671274","0.000053137813665671274","0.000053137813665671274","0.00026140687987208366","0.00026140687987208366","0.00026140687987208366"
"11","0.0001769425580278039","0.0001769425580278039","0.0001769425580278039","0.00041758420411497355","0.00041758420411497355","0.00041758420411497355","0.000059552919992711395","0.000059552919992711395","0.000059552919992711395","0.00029253331013023853","0.00029253331013023853","0.00029253331013023853"
"12","0.00019528143457137048","0.00019528143457137048","0.00019528143457137048","0.0004588453157339245","0.0004588453157339245","0.0004588453157339245","0.0000650997826596722","0.0000650997826596722","0.0000650997826596722","0.00032170978374779224","0.00032170978374779224","0.00032170978374779224"
"13","0.00021340807143133134","0.00021340807143133134","0.00021340807143133134","0.0005038960953243077","0.0005038960953243077","0.0005038960953243077","0.0000713226618245244","0.0000713226618245244","0.0000713226618245244","0.0003522129845805466","0.0003522129845805466","0.0003522129845805466"
"14","0.00023132417118176818","0.00023132417118176818","0.00023132417118176818","0.0005487976595759392","0.0005487976595759392","0.0005487976595759392","0.00007714552339166403","0.00007714552339166403","0.00007714552339166403","0.00038198247784748673","0.00038198247784748673","0.00038198247784748673"
"15","0.000248100608587265","0.000248100608587265","0.000248100608587265","0.0005878017982468009","0.0005878017982468009","0.0005878017982468009","0.00008305215305881575","0.00008305215305881575","0.00008305215305881575","0.00041167682502418756","0.00041167682502418756","0.00041167682502418756"
"16","0.0002652135444805026","0.0002652135444805026","0.0002652135444805026","0.0006284667761065066","0.0006284667761065066","0.0006284667761065066","0.00008872408216120675","0.00008872408216120675","0.00008872408216120675","0.0004385081119835377","0.0004385081119835377","0.0004385081119835377"
"17","0.0002810162550304085","0.0002810162550304085","0.0002810162550304085","0.0006686890847049654","0.0006686890847049654","0.0006686890847049654","0.00009460270666750148","0.00009460270666750148","0.00009460270666750148","0.0004676223616115749","0.0004676223616115749","0.0004676223616115749"
"18","0.0002977483090944588","0.0002977483090944588","0.0002977483090944588","0.0007075190078467131","0.0007075190078467131","0.0007075190078467131","0.00010041606583399698","0.00010041606583399698","0.00010041606583399698","0.0004976899363100529","0.0004976899363100529","0.0004976899363100529"
"19","0.0003156905877403915","0.0003156905877403915","0.0003156905877403915","0.0007466556853614748","0.0007466556853614748","0.0007466556853614748","0.00010622819536365569","0.00010622819536365569","0.00010622819536365569","0.0005251147085800767","0.0005251147085800767","0.0005251147085800767"
"20","0.0003345790319144726","0.0003345790319144726","0.0003345790319144726","0.0007875790470279753","0.0007875790470279753","0.0007875790470279753","0.00011221681052120402","0.00011221681052120402","0.00011221681052120402","0.0005561090656556189","0.0005561090656556189","0.0005561090656556189"
"21","0.0003522906918078661","0.0003522906918078661","0.0003522906918078661","0.0008255969732999802","0.0008255969732999802","0.0008255969732999802","0.00011790199641836807","0.00011790199641836807","0.00011790199641836807","0.0005835428601130843","0.0005835428601130843","0.0005835428601130843"
"22","0.00036989562795497477","0.00036989562795497477","0.00036989562795497477","0.0008666386711411178","0.0008666386711411178","0.0008666386711411178","0.00012372421042528003","0.00012372421042528003","0.00012372421042528003","0.0006119843455962837","0.0006119843455962837","0.0006119843455962837"
"23","0.0003853304369840771","0.0003853304369840771","0.0003853304369840771","0.0009043127065524459","0.0009043127065524459","0.0009043127065524459","0.00012870508362539113","0.00012870508362539113","0.00012870508362539113","0.0006384882726706564","0.0006384882726706564","0.0006384882726706564"
"24","0.00040102755883708596","0.00040102755883708596","0.00040102755883708596","0.0009410980856046081","0.0009410980856046081","0.0009410980856046081","0.0001337239664280787","0.0001337239664280787","0.0001337239664280787","0.0006624230882152915","0.0006624230882152915","0.0006624230882152915"
"25","0.0004165307618677616","0.0004165307618677616","0.0004165307618677616","0.0009793293429538608","0.0009793293429538608","0.0009793293429538608","0.00013970508007332683","0.00013970508007332683","0.00013970508007332683","0.0006912602111697197","0.0006912602111697197","0.0006912602111697197"
"26","0.0004334056575316936","0.0004334056575316936","0.0004334056575316936","0.00101559329777956","0.00101559329777956","0.00101559329777956","0.00014546129386872053","0.00014546129386872053","0.00014546129386872053","0.0007194841746240854","0.0007194841746240854","0.0007194841746240854"
"27","0.00045009690802544355","0.00045009690802544355","0.00045009690802544355","0.001054684747941792","0.001054684747941792","0.001054684747941792","0.00015120639000087976","0.00015120639000087976","0.00015120639000087976","0.000746127450838685","0.000746127450838685","0.000746127450838685"
"28","0.0004645434091798961","0.0004645434091798961","0.0004645434091798961","0.0010896946769207716","0.0010896946769207716","0.0010896946769207716","0.00015601457562297583","0.00015601457562297583","0.00015601457562297583","0.000771761464420706","0.000771761464420706","0.000771761464420706"
"29","0.0004813053528778255","0.0004813053528778255","0.0004813053528778255","0.0011280874023213983","0.0011280874023213983","0.0011280874023213983","0.0001615272631170228","0.0001615272631170228","0.0001615272631170228","0.0007958532078191638","0.0007958532078191638","0.0007958532078191638"
"30","0.0004967495915479958","0.0004967495915479958","0.0004967495915479958","0.0011622396996244788","0.0011622396996244788","0.0011622396996244788","0.00016666184819769114","0.00016666184819769114","0.00016666184819769114","0.0008218532311730087","0.0008218532311730087","0.0008218532311730087"
"31","0.0005113944062031806","0.0005113944062031806","0.0005113944062031806","0.0011971988715231419","0.0011971988715231419","0.0011971988715231419","0.00017208934877999127","0.00017208934877999127","0.00017208934877999127","0.000847554940264672","0.000847554940264672","0.000847554940264672"
"32","0.0005266658263280988","0.0005266658263280988","0.0005266658263280988","0.001234009861946106","0.001234009861946106","0.001234009861946106","0.00017709167150314897","0.00017709167150314897","0.00017709167150314897","0.0008723388891667128","0.0008723388891667128","0.0008723388891667128"
"33","0.000543399655725807","0.000543399655725807","0.000543399655725807","0.0012716914061456919","0.0012716914061456919","0.0012716914061456919","0.00018249978893436491","0.00018249978893436491","0.00018249978893436491","0.0008983478182926774","0.0008983478182926774","0.0008983478182926774"
"34","0.0005589278880506754","0.0005589278880506754","0.0005589278880506754","0.0013064719969406724","0.0013064719969406724","0.0013064719969406724","0.00018779670062940568","0.00018779670062940568","0.00018779670062940568","0.0009223043452948332","0.0009223043452948332","0.0009223043452948332"
"35","0.0005754433805122972","0.0005754433805122972","0.0005754433805122972","0.0013445987133309245","0.0013445987133309245","0.0013445987133309245","0.00019308003538753837","0.00019308003538753837","0.00019308003538753837","0.0009488179930485785","0.0009488179930485785","0.0009488179930485785"
"36","0.0005895982030779123","0.0005895982030779123","0.0005895982030779123","0.0013732536463066936","0.0013732536463066936","0.0013732536463066936","0.00019754217646550387","0.00019754217646550387","0.00019754217646550387","0.0009701220551505685","0.0009701220551505685","0.0009701220551505685"
"37","0.0006043101311661303","0.0006043101311661303","0.0006043101311661303","0.001406099763698876","0.001406099763698876","0.001406099763698876","0.00020224624313414097","0.00020224624313414097","0.00020224624313414097","0.000993751105852425","0.000993751105852425","0.000993751105852425"
"38","0.0006192682776600122","0.0006192682776600122","0.0006192682776600122","0.0014382005902007222","0.0014382005902007222","0.0014382005902007222","0.00020713015692308545","0.00020713015692308545","0.00020713015692308545","0.0010200307006016374","0.0010200307006016374","0.0010200307006016374"
"39","0.0006351268966682255","0.0006351268966682255","0.0006351268966682255","0.0014761000638827682","0.0014761000638827682","0.0014761000638827682","0.00021216827735770494","0.00021216827735770494","0.00021216827735770494","0.0010466582607477903","0.0010466582607477903","0.0010466582607477903"
"40","0.0006499826558865607","0.0006499826558865607","0.0006499826558865607","0.001506442786194384","0.001506442786194384","0.001506442786194384","0.00021652743453159928","0.00021652743453159928","0.00021652743453159928","0.0010703138541430235","0.0010703138541430235","0.0010703138541430235"
"41","0.000663108890876174","0.000663108890876174","0.000663108890876174","0.00153848878107965","0.00153848878107965","0.00153848878107965","0.0002212106774095446","0.0002212106774095446","0.0002212106774095446","0.0010928588453680277","0.0010928588453680277","0.0010928588453680277"
"42","0.0006741519900970161","0.0006741519900970161","0.0006741519900970161","0.0015655722236260772","0.0015655722236260772","0.0015655722236260772","0.0002247212833026424","0.0002247212833026424","0.0002247212833026424","0.0011135152308270335","0.0011135152308270335","0.0011135152308270335"
"43","0.0006860404973849654","0.0006860404973849654","0.0006860404973849654","0.0015967291546985507","0.0015967291546985507","0.0015967291546985507","0.000229272831347771","0.000229272831347771","0.000229272831347771","0.0011372368317097425","0.0011372368317097425","0.0011372368317097425"
"44","0.0006991128902882338","0.0006991128902882338","0.0006991128902882338","0.0016235086368396878","0.0016235086368396878","0.0016235086368396878","0.0002330505958525464","0.0002330505958525464","0.0002330505958525464","0.0011542410356923938","0.0011542410356923938","0.0011542410356923938"
"45","0.0007111952290870249","0.0007111952290870249","0.0007111952290870249","0.0016519877826794982","0.0016519877826794982","0.0016519877826794982","0.00023704368504695594","0.00023704368504695594","0.00023704368504695594","0.0011750804260373116","0.0011750804260373116","0.0011750804260373116"
"46","0.000723731704056263","0.000723731704056263","0.000723731704056263","0.0016814634436741471","0.0016814634436741471","0.0016814634436741471","0.00024158493033610284","0.00024158493033610284","0.00024158493033610284","0.0011960329720750451","0.0011960329720750451","0.0011960329720750451"
"47","0.0007356615387834609","0.0007356615387834609","0.0007356615387834609","0.001707468880340457","0.001707468880340457","0.001707468880340457","0.00024555897107347846","0.00024555897107347846","0.00024555897107347846","0.0012153519783169031","0.0012153519783169031","0.0012153519783169031"
"48","0.0007478162879124284","0.0007478162879124284","0.0007478162879124284","0.0017324548680335283","0.0017324548680335283","0.0017324548680335283","0.0002495821099728346","0.0002495821099728346","0.0002495821099728346","0.001236945972777903","0.001236945972777903","0.001236945972777903"
"49","0.0007586622959934175","0.0007586622959934175","0.0007586622959934175","0.0017604094464331865","0.0017604094464331865","0.0017604094464331865","0.00025384806212969124","0.00025384806212969124","0.00025384806212969124","0.0012558528687804937","0.0012558528687804937","0.0012558528687804937"
"50","0.0007711482467129827","0.0007711482467129827","0.0007711482467129827","0.00178717786911875","0.00178717786911875","0.00178717786911875","0.00025818272843025625","0.00025818272843025625","0.00025818272843025625","0.0012741986429318786","0.0012741986429318786","0.0012741986429318786"
"51","0.000782891409471631","0.000782891409471631","0.000782891409471631","0.0018114829435944557","0.0018114829435944557","0.0018114829435944557","0.000262332905549556","0.000262332905549556","0.000262332905549556","0.0012930012308061123","0.0012930012308061123","0.0012930012308061123"
"52","0.0007926607504487038","0.0007926607504487038","0.0007926607504487038","0.0018354890635237098","0.0018354890635237098","0.0018354890635237098","0.0002657064178492874","0.0002657064178492874","0.0002657064178492874","0.0013116109184920788","0.0013116109184920788","0.0013116109184920788"
"53","0.0008031595498323441","0.0008031595498323441","0.0008031595498323441","0.001859711715951562","0.001859711715951562","0.001859711715951562","0.0002697200980037451","0.0002697200980037451","0.0002697200980037451","0.0013275847304612398","0.0013275847304612398","0.0013275847304612398"
"54","0.0008133359369821846","0.0008133359369821846","0.0008133359369821846","0.0018832391360774636","0.0018832391360774636","0.0018832391360774636","0.0002735539455898106","0.0002735539455898106","0.0002735539455898106","0.001344127580523491","0.001344127580523491","0.001344127580523491"
"55","0.0008239086018875241","0.0008239086018875241","0.0008239086018875241","0.0019063084619119763","0.0019063084619119763","0.0019063084619119763","0.0002775922475848347","0.0002775922475848347","0.0002775922475848347","0.0013611465692520142","0.0013611465692520142","0.0013611465692520142"
"56","0.0008335869642905891","0.0008335869642905891","0.0008335869642905891","0.0019268608884885907","0.0019268608884885907","0.0019268608884885907","0.00028094989829696715","0.00028094989829696715","0.00028094989829696715","0.001378326560370624","0.001378326560370624","0.001378326560370624"
"57","0.0008424781844951212","0.0008424781844951212","0.0008424781844951212","0.0019481584895402193","0.0019481584895402193","0.0019481584895402193","0.00028453514096327126","0.00028453514096327126","0.00028453514096327126","0.00139367685187608","0.00139367685187608","0.00139367685187608"
"58","0.0008524431032128632","0.0008524431032128632","0.0008524431032128632","0.001968962838873267","0.001968962838873267","0.001968962838873267","0.0002878219820559025","0.0002878219820559025","0.0002878219820559025","0.0014105106238275766","0.0014105106238275766","0.0014105106238275766"
"59","0.0008628951036371291","0.0008628951036371291","0.0008628951036371291","0.00198875879868865","0.00198875879868865","0.00198875879868865","0.00029111155890859663","0.00029111155890859663","0.00029111155890859663","0.001426343689672649","0.001426343689672649","0.001426343689672649"
"60","0.0008730596164241433","0.0008730596164241433","0.0008730596164241433","0.0020073377527296543","0.0020073377527296543","0.0020073377527296543","0.0002944939478766173","0.0002944939478766173","0.0002944939478766173","0.0014416552148759365","0.0014416552148759365","0.0014416552148759365"
"61","0.0008819761569611728","0.0008819761569611728","0.0008819761569611728","0.002029003109782934","0.002029003109782934","0.002029003109782934","0.00029752112459391356","0.00029752112459391356","0.00029752112459391356","0.001455611316487193","0.001455611316487193","0.001455611316487193"
"62","0.0008908055606298149","0.0008908055606298149","0.0008908055606298149","0.0020479324739426374","0.0020479324739426374","0.0020479324739426374","0.00030030871857888997","0.00030030871857888997","0.00030030871857888997","0.0014683976769447327","0.0014683976769447327","0.0014683976769447327"
"63","0.0008999200072139502","0.0008999200072139502","0.0008999200072139502","0.002065471140667796","0.002065471140667796","0.002065471140667796","0.00030303679523058236","0.00030303679523058236","0.00030303679523058236","0.0014828360872343183","0.0014828360872343183","0.0014828360872343183"
"64","0.0009083374752663076","0.0009083374752663076","0.0009083374752663076","0.0020832978188991547","0.0020832978188991547","0.0020832978188991547","0.0003061313182115555","0.0003061313182115555","0.0003061313182115555","0.0014971720520406961","0.0014971720520406961","0.0014971720520406961"
"65","0.0009150488767772913","0.0009150488767772913","0.0009150488767772913","0.0021025706082582474","0.0021025706082582474","0.0021025706082582474","0.0003086662036366761","0.0003086662036366761","0.0003086662036366761","0.0015104522462934256","0.0015104522462934256","0.0015104522462934256"
"66","0.0009233467280864716","0.0009233467280864716","0.0009233467280864716","0.002119027078151703","0.002119027078151703","0.002119027078151703","0.0003113970742560923","0.0003113970742560923","0.0003113970742560923","0.0015239898348227143","0.0015239898348227143","0.0015239898348227143"
"67","0.0009313495829701424","0.0009313495829701424","0.0009313495829701424","0.002133858622983098","0.002133858622983098","0.002133858622983098","0.0003138811734970659","0.0003138811734970659","0.0003138811734970659","0.0015366855077445507","0.0015366855077445507","0.0015366855077445507"
"68","0.0009385796147398651","0.0009385796147398651","0.0009385796147398651","0.002152250148355961","0.002152250148355961","0.002152250148355961","0.0003160115738864988","0.0003160115738864988","0.0003160115738864988","0.0015482123708352447","0.0015482123708352447","0.0015482123708352447"
"69","0.0009452811791561544","0.0009452811791561544","0.0009452811791561544","0.0021680842619389296","0.0021680842619389296","0.0021680842619389296","0.00031803883030079305","0.00031803883030079305","0.00031803883030079305","0.001559664960950613","0.001559664960950613","0.001559664960950613"
"70","0.0009525643545202911","0.0009525643545202911","0.0009525643545202911","0.0021839961409568787","0.0021839961409568787","0.0021839961409568787","0.0003206012479495257","0.0003206012479495257","0.0003206012479495257","0.0015704146353527904","0.0015704146353527904","0.0015704146353527904"
"71","0.0009600115590728819","0.0009600115590728819","0.0009600115590728819","0.0021995387505739927","0.0021995387505739927","0.0021995387505739927","0.00032304361229762435","0.00032304361229762435","0.00032304361229762435","0.0015812063356861472","0.0015812063356861472","0.0015812063356861472"
"72","0.0009652887238189578","0.0009652887238189578","0.0009652887238189578","0.0022114538587629795","0.0022114538587629795","0.0022114538587629795","0.0003246349806431681","0.0003246349806431681","0.0003246349806431681","0.0015908583300188184","0.0015908583300188184","0.0015908583300188184"
"73","0.0009706597193144262","0.0009706597193144262","0.0009706597193144262","0.002226056531071663","0.002226056531071663","0.002226056531071663","0.0003268149739596993","0.0003268149739596993","0.0003268149739596993","0.0015993899432942271","0.0015993899432942271","0.0015993899432942271"
"74","0.0009760828106664121","0.0009760828106664121","0.0009760828106664121","0.002236765343695879","0.002236765343695879","0.002236765343695879","0.0003284459235146642","0.0003284459235146642","0.0003284459235146642","0.0016083804657682776","0.0016083804657682776","0.0016083804657682776"
"75","0.000980794196948409","0.000980794196948409","0.000980794196948409","0.002249581040814519","0.002249581040814519","0.002249581040814519","0.0003300477401353419","0.0003300477401353419","0.0003300477401353419","0.0016176467761397362","0.0016176467761397362","0.0016176467761397362"
"76","0.0009859331184998155","0.0009859331184998155","0.0009859331184998155","0.0022622428368777037","0.0022622428368777037","0.0022622428368777037","0.0003315287467557937","0.0003315287467557937","0.0003315287467557937","0.0016259863041341305","0.0016259863041341305","0.0016259863041341305"
"77","0.000991218606941402","0.000991218606941402","0.000991218606941402","0.0022737961262464523","0.0022737961262464523","0.0022737961262464523","0.00033305573742836714","0.00033305573742836714","0.00033305573742836714","0.0016339791473001242","0.0016339791473001242","0.0016339791473001242"
"78","0.0009952555410563946","0.0009952555410563946","0.0009952555410563946","0.002284555695950985","0.002284555695950985","0.002284555695950985","0.0003343744610901922","0.0003343744610901922","0.0003343744610901922","0.0016402247129008174","0.0016402247129008174","0.0016402247129008174"
"79","0.0009991840925067663","0.0009991840925067663","0.0009991840925067663","0.002293482655659318","0.002293482655659318","0.002293482655659318","0.0003358211542945355","0.0003358211542945355","0.0003358211542945355","0.0016477974131703377","0.0016477974131703377","0.0016477974131703377"
"80","0.0010024890070781112","0.0010024890070781112","0.0010024890070781112","0.0023024200927466154","0.0023024200927466154","0.0023024200927466154","0.00033666437957435846","0.00033666437957435846","0.00033666437957435846","0.0016530028078705072","0.0016530028078705072","0.0016530028078705072"
"81","0.0010060402564704418","0.0010060402564704418","0.0010060402564704418","0.0023102767299860716","0.0023102767299860716","0.0023102767299860716","0.00033765207626856863","0.00033765207626856863","0.00033765207626856863","0.0016594968037679791","0.0016594968037679791","0.0016594968037679791"
"82","0.0010087904520332813","0.0010087904520332813","0.0010087904520332813","0.002316725207492709","0.002316725207492709","0.002316725207492709","0.0003383885195944458","0.0003383885195944458","0.0003383885195944458","0.0016638312954455614","0.0016638312954455614","0.0016638312954455614"
"83","0.0010119593935087323","0.0010119593935087323","0.0010119593935087323","0.0023254253901541233","0.0023254253901541233","0.0023254253901541233","0.00033913820516318083","0.00033913820516318083","0.00033913820516318083","0.0016684752190485597","0.0016684752190485597","0.0016684752190485597"
"84","0.00101422646548599","0.00101422646548599","0.00101422646548599","0.002332067582756281","0.002332067582756281","0.002332067582756281","0.00033977223210968077","0.00033977223210968077","0.00033977223210968077","0.0016732290387153625","0.0016732290387153625","0.0016732290387153625"
"85","0.001015973393805325","0.001015973393805325","0.001015973393805325","0.0023370604030787945","0.0023370604030787945","0.0023370604030787945","0.00034045972279272974","0.00034045972279272974","0.00034045972279272974","0.001677215564996004","0.001677215564996004","0.001677215564996004"
"86","0.0010178704978898168","0.0010178704978898168","0.0010178704978898168","0.0023422851227223873","0.0023422851227223873","0.0023422851227223873","0.00034086269442923367","0.00034086269442923367","0.00034086269442923367","0.0016803034814074636","0.0016803034814074636","0.0016803034814074636"
"87","0.0010192563058808446","0.0010192563058808446","0.0010192563058808446","0.002348132198676467","0.002348132198676467","0.002348132198676467","0.0003412746300455183","0.0003412746300455183","0.0003412746300455183","0.0016833535628393292","0.0016833535628393292","0.0016833535628393292"
"88","0.0010208319872617722","0.0010208319872617722","0.0010208319872617722","0.0023516337387263775","0.0023516337387263775","0.0023516337387263775","0.0003416497784201056","0.0003416497784201056","0.0003416497784201056","0.0016852462431415915","0.0016852462431415915","0.0016852462431415915"
"89","0.0010219437535852194","0.0010219437535852194","0.0010219437535852194","0.002354810480028391","0.002354810480028391","0.002354810480028391","0.00034194145700894296","0.00034194145700894296","0.00034194145700894296","0.0016879393951967359","0.0016879393951967359","0.0016879393951967359"
"90","0.0010226101148873568","0.0010226101148873568","0.0010226101148873568","0.0023583665024489164","0.0023583665024489164","0.0023583665024489164","0.0003421321453060955","0.0003421321453060955","0.0003421321453060955","0.0016896026208996773","0.0016896026208996773","0.0016896026208996773"
"91","0.0010234654182568192","0.0010234654182568192","0.0010234654182568192","0.002360559767112136","0.002360559767112136","0.002360559767112136","0.00034232379402965307","0.00034232379402965307","0.00034232379402965307","0.0016910249833017588","0.0016910249833017588","0.0016910249833017588"
"92","0.001024167169816792","0.001024167169816792","0.001024167169816792","0.002363785170018673","0.002363785170018673","0.002363785170018673","0.0003425193135626614","0.0003425193135626614","0.0003425193135626614","0.0016926971729844809","0.0016926971729844809","0.0016926971729844809"
"93","0.0010246933670714498","0.0010246933670714498","0.0010246933670714498","0.002366456901654601","0.002366456901654601","0.002366456901654601","0.00034262172994203866","0.00034262172994203866","0.00034262172994203866","0.001693829777650535","0.001693829777650535","0.001693829777650535"
"94","0.0010252203792333603","0.0010252203792333603","0.0010252203792333603","0.00236784596927464","0.00236784596927464","0.00236784596927464","0.00034270560718141496","0.00034270560718141496","0.00034270560718141496","0.0016947705298662186","0.0016947705298662186","0.0016947705298662186"
"95","0.0010255727684125304","0.0010255727684125304","0.0010255727684125304","0.0023690934758633375","0.0023690934758633375","0.0023690934758633375","0.00034280671388842165","0.00034280671388842165","0.00034280671388842165","0.0016955493483692408","0.0016955493483692408","0.0016955493483692408"
"96","0.0010257716057822108","0.0010257716057822108","0.0010257716057822108","0.0023710187524557114","0.0023710187524557114","0.0023710187524557114","0.00034286099253222346","0.00034286099253222346","0.00034286099253222346","0.0016965941758826375","0.0016965941758826375","0.0016965941758826375"
"97","0.0010258805705234408","0.0010258805705234408","0.0010258805705234408","0.00237193307839334","0.00237193307839334","0.00237193307839334","0.00034290956682525575","0.00034290956682525575","0.00034290956682525575","0.0016971773002296686","0.0016971773002296686","0.0016971773002296686"
"98","0.0010261957067996264","0.0010261957067996264","0.0010261957067996264","0.0023724643979221582","0.0023724643979221582","0.0023724643979221582","0.00034294684883207083","0.00034294684883207083","0.00034294684883207083","0.001697348547168076","0.001697348547168076","0.001697348547168076"
"99","0.0010263003641739488","0.0010263003641739488","0.0010263003641739488","0.002372964983806014","0.002372964983806014","0.002372964983806014","0.0003429805510677397","0.0003429805510677397","0.0003429805510677397","0.0016975565813481808","0.0016975565813481808","0.0016975565813481808"
"100","0.0010264423908665776","0.0010264423908665776","0.0010264423908665776","0.002373645780608058","0.002373645780608058","0.002373645780608058","0.0003430069191381335","0.0003430069191381335","0.0003430069191381335","0.001697845640592277","0.001697845640592277","0.001697845640592277"
"101","0.0010265180608257651","0.0010265180608257651","0.0010265180608257651","0.0023741405457258224","0.0023741405457258224","0.0023741405457258224","0.00034302889253012836","0.00034302889253012836","0.00034302889253012836","0.0016982625238597393","0.0016982625238597393","0.0016982625238597393"
"102","0.0010266097960993648","0.0010266097960993648","0.0010266097960993648","0.0023744336795061827","0.0023744336795061827","0.0023744336795061827","0.0003430433280300349","0.0003430433280300349","0.0003430433280300349","0.0016984711401164532","0.0016984711401164532","0.0016984711401164532"
"103","0.0010267122415825725","0.0010267122415825725","0.0010267122415825725","0.0023746686056256294","0.0023746686056256294","0.0023746686056256294","0.00034304315340705216","0.00034304315340705216","0.00034304315340705216","0.0016986055998131633","0.0016986055998131633","0.0016986055998131633"
"104","0.0010267883772030473","0.0010267883772030473","0.0010267883772030473","0.0023747566156089306","0.0023747566156089306","0.0023747566156089306","0.00034305808367207646","0.00034305808367207646","0.00034305808367207646","0.0016987675335258245","0.0016987675335258245","0.0016987675335258245"
"105","0.0010268124751746655","0.0010268124751746655","0.0010268124751746655","0.002374997129663825","0.002374997129663825","0.002374997129663825","0.0003430717042647302","0.0003430717042647302","0.0003430717042647302","0.0016989707946777344","0.0016989707946777344","0.0016989707946777344"
"106","0.0010268515907227993","0.0010268515907227993","0.0010268515907227993","0.00237526698037982","0.00237526698037982","0.00237526698037982","0.00034308258909732103","0.00034308258909732103","0.00034308258909732103","0.0016990081639960408","0.0016990081639960408","0.0016990081639960408"
"107","0.0010269817430526018","0.0010269817430526018","0.0010269817430526018","0.0023753801360726357","0.0023753801360726357","0.0023753801360726357","0.00034309583134017885","0.00034309583134017885","0.00034309583134017885","0.0016990909352898598","0.0016990909352898598","0.0016990909352898598"
"108","0.0010270325001329184","0.0010270325001329184","0.0010270325001329184","0.0023755598813295364","0.0023755598813295364","0.0023755598813295364","0.0003431166987866163","0.0003431166987866163","0.0003431166987866163","0.0016991759184747934","0.0016991759184747934","0.0016991759184747934"
"109","0.0010270578786730766","0.0010270578786730766","0.0010270578786730766","0.0023756378795951605","0.0023756378795951605","0.0023756378795951605","0.00034312496427446604","0.00034312496427446604","0.00034312496427446604","0.0016991812735795975","0.0016991812735795975","0.0016991812735795975"
"110","0.001027106773108244","0.001027106773108244","0.001027106773108244","0.002375680487602949","0.002375680487602949","0.002375680487602949","0.0003431298246141523","0.0003431298246141523","0.0003431298246141523","0.0016992144519463181","0.0016992144519463181","0.0016992144519463181"
"111","0.0010271483333781362","0.0010271483333781362","0.0010271483333781362","0.0023757743183523417","0.0023757743183523417","0.0023757743183523417","0.00034313672222197056","0.00034313672222197056","0.00034313672222197056","0.0016993344761431217","0.0016993344761431217","0.0016993344761431217"
"112","0.0010271321516484022","0.0010271321516484022","0.0010271321516484022","0.002375834621489048","0.002375834621489048","0.002375834621489048","0.00034313727519474924","0.00034313727519474924","0.00034313727519474924","0.0016993737081065774","0.0016993737081065774","0.0016993737081065774"
"113","0.0010271505452692509","0.0010271505452692509","0.0010271505452692509","0.0023759426549077034","0.0023759426549077034","0.0023759426549077034","0.00034313846845179796","0.00034313846845179796","0.00034313846845179796","0.0016993816243484616","0.0016993816243484616","0.0016993816243484616"
"114","0.0010271734790876508","0.0010271734790876508","0.0010271734790876508","0.002376087475568056","0.002376087475568056","0.002376087475568056","0.00034314030199311674","0.00034314030199311674","0.00034314030199311674","0.001699435873888433","0.001699435873888433","0.001699435873888433"
"115","0.0010271843057125807","0.0010271843057125807","0.0010271843057125807","0.0023762104101479053","0.0023762104101479053","0.0023762104101479053","0.0003431400691624731","0.0003431400691624731","0.0003431400691624731","0.0016994568286463618","0.0016994568286463618","0.0016994568286463618"
"116","0.0010272151557728648","0.0010272151557728648","0.0010272151557728648","0.0023763321805745363","0.0023763321805745363","0.0023763321805745363","0.0003431422228459269","0.0003431422228459269","0.0003431422228459269","0.0016994831385090947","0.0016994831385090947","0.0016994831385090947"
"117","0.001027229125611484","0.001027229125611484","0.001027229125611484","0.002376388991251588","0.002376388991251588","0.002376388991251588","0.00034314225194975734","0.00034314225194975734","0.00034314225194975734","0.0016994918696582317","0.0016994918696582317","0.0016994918696582317"
"118","0.0010272384388372302","0.0010272384388372302","0.0010272384388372302","0.0023764546494930983","0.0023764546494930983","0.0023764546494930983","0.0003431421937420964","0.0003431421937420964","0.0003431421937420964","0.001699506537988782","0.001699506537988782","0.001699506537988782"
"119","0.0010272403014823794","0.0010272403014823794","0.0010272403014823794","0.0023764476645737886","0.0023764476645737886","0.0023764476645737886","0.0003431423392612487","0.0003431423392612487","0.0003431423392612487","0.0016995251644402742","0.0016995251644402742","0.0016995251644402742"
"120","0.0010272376239299774","0.0010272376239299774","0.0010272376239299774","0.002376529388129711","0.002376529388129711","0.002376529388129711","0.00034314257209189236","0.00034314257209189236","0.00034314257209189236","0.0016995362238958478","0.0016995362238958478","0.0016995362238958478"
"121","0.001027250662446022","0.001027250662446022","0.001027250662446022","0.0023765587247908115","0.0023765587247908115","0.0023765587247908115","0.00034314257209189236","0.00034314257209189236","0.00034314257209189236","0.001699555548839271","0.001699555548839271","0.001699555548839271"
"122","0.0010272562503814697","0.0010272562503814697","0.0010272562503814697","0.002376600168645382","0.002376600168645382","0.002376600168645382","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016995817422866821","0.0016995817422866821","0.0016995817422866821"
"123","0.0010272663785144687","0.0010272663785144687","0.0010272663785144687","0.002376744756475091","0.002376744756475091","0.002376744756475091","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016995826736092567","0.0016995826736092567","0.0016995826736092567"
"124","0.0010272759245708585","0.0010272759245708585","0.0010272759245708585","0.0023767673410475254","0.0023767673410475254","0.0023767673410475254","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.001699588494375348","0.001699588494375348","0.001699588494375348"
"125","0.0010272791841998696","0.0010272791841998696","0.0010272791841998696","0.0023767780512571335","0.0023767780512571335","0.0023767780512571335","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016995931509882212","0.0016995931509882212","0.0016995931509882212"
"126","0.0010272801155224442","0.0010272801155224442","0.0010272801155224442","0.002376801334321499","0.002376801334321499","0.002376801334321499","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016996044432744384","0.0016996044432744384","0.0016996044432744384"
"127","0.0010272868676111102","0.0010272868676111102","0.0010272868676111102","0.002376859076321125","0.002376859076321125","0.002376859076321125","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.001699608750641346","0.001699608750641346","0.001699608750641346"
"128","0.0010272884974256158","0.0010272884974256158","0.0010272884974256158","0.0023769019171595573","0.0023769019171595573","0.0023769019171595573","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.001699617481790483","0.001699617481790483","0.001699617481790483"
"129","0.0010272895451635122","0.0010272895451635122","0.0010272895451635122","0.0023769265972077847","0.0023769265972077847","0.0023769265972077847","0.0003431428922340274","0.0003431428922340274","0.0003431428922340274","0.0016996207414194942","0.0016996207414194942","0.0016996207414194942"
"130","0.001027289661578834","0.001027289661578834","0.001027289661578834","0.0023769456893205643","0.0023769456893205643","0.0023769456893205643","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.0016996257472783327","0.0016996257472783327","0.0016996257472783327"
"131","0.0010272942017763853","0.0010272942017763853","0.0010272942017763853","0.0023769522085785866","0.0023769522085785866","0.0023769522085785866","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.0016996280755847692","0.0016996280755847692","0.0016996280755847692"
"132","0.0010272928047925234","0.0010272928047925234","0.0010272928047925234","0.0023769675754010677","0.0023769675754010677","0.0023769675754010677","0.00034314297954551876","0.00034314297954551876","0.00034314297954551876","0.001699626911431551","0.001699626911431551","0.001699626911431551"
"133","0.0010272954823449254","0.0010272954823449254","0.0010272954823449254","0.002376966644078493","0.002376966644078493","0.002376966644078493","0.00034314292133785784","0.00034314292133785784","0.00034314292133785784","0.001699629588983953","0.001699629588983953","0.001699629588983953"
"134","0.0010272973449900746","0.0010272973449900746","0.0010272973449900746","0.002376965945586562","0.002376965945586562","0.002376965945586562","0.0003431428922340274","0.0003431428922340274","0.0003431428922340274","0.0016996394842863083","0.0016996394842863083","0.0016996394842863083"
"135","0.0010272968793287873","0.0010272968793287873","0.0010272968793287873","0.00237699574790895","0.00237699574790895","0.00237699574790895","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016996468184515834","0.0016996468184515834","0.0016996468184515834"
"136","0.0010273002553731203","0.0010273002553731203","0.0010273002553731203","0.002377013908699155","0.002377013908699155","0.002377013908699155","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016996467020362616","0.0016996467020362616","0.0016996467020362616"
"137","0.001027298509143293","0.001027298509143293","0.001027298509143293","0.0023770355619490147","0.0023770355619490147","0.0023770355619490147","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016996498452499509","0.0016996498452499509","0.0016996498452499509"
"138","0.001027301768772304","0.001027301768772304","0.001027301768772304","0.0023770674597471952","0.0023770674597471952","0.0023770674597471952","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016996543854475021","0.0016996543854475021","0.0016996543854475021"
"139","0.0010273032821714878","0.0010273032821714878","0.0010273032821714878","0.002377062337473035","0.002377062337473035","0.002377062337473035","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996600897982717","0.0016996600897982717","0.0016996600897982717"
"140","0.0010273086372762918","0.0010273086372762918","0.0010273086372762918","0.002377115422859788","0.002377115422859788","0.002377115422859788","0.00034314265940338373","0.00034314265940338373","0.00034314265940338373","0.0016996656777337193","0.0016996656777337193","0.0016996656777337193"
"141","0.001027305843308568","0.001027305843308568","0.001027305843308568","0.0023771582636982203","0.0023771582636982203","0.0023771582636982203","0.0003431426885072142","0.0003431426885072142","0.0003431426885072142","0.00169966253452003","0.00169966253452003","0.00169966253452003"
"142","0.0010273060761392117","0.0010273060761392117","0.0010273060761392117","0.002377185272052884","0.002377185272052884","0.002377185272052884","0.00034314265940338373","0.00034314265940338373","0.00034314265940338373","0.0016996660269796848","0.0016996660269796848","0.0016996660269796848"
"143","0.0010273095685988665","0.0010273095685988665","0.0010273095685988665","0.002377177821472287","0.002377177821472287","0.002377177821472287","0.00034314225194975734","0.00034314225194975734","0.00034314225194975734","0.0016996606718748808","0.0016996606718748808","0.0016996606718748808"
"144","0.0010273127118125558","0.0010273127118125558","0.0010273127118125558","0.0023771789856255054","0.0023771789856255054","0.0023771789856255054","0.0003431426302995533","0.0003431426302995533","0.0003431426302995533","0.0016996592748910189","0.0016996592748910189","0.0016996592748910189"
"145","0.0010273149237036705","0.0010273149237036705","0.0010273149237036705","0.002377178752794862","0.002377178752794862","0.002377178752794862","0.00034314257209189236","0.00034314257209189236","0.00034314257209189236","0.0016996626509353518","0.0016996626509353518","0.0016996626509353518"
"146","0.0010273221414536238","0.0010273221414536238","0.0010273221414536238","0.0023772164713591337","0.0023772164713591337","0.0023772164713591337","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996779013425112","0.0016996779013425112","0.0016996779013425112"
"147","0.0010273250518366694","0.0010273250518366694","0.0010273250518366694","0.00237724045291543","0.00237724045291543","0.00237724045291543","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996846534311771","0.0016996846534311771","0.0016996846534311771"
"148","0.0010273279622197151","0.0010273279622197151","0.0010273279622197151","0.0023772530257701874","0.0023772530257701874","0.0023772530257701874","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996922204270959","0.0016996922204270959","0.0016996922204270959"
"149","0.0010273311054334044","0.0010273311054334044","0.0010273311054334044","0.002377245342358947","0.002377245342358947","0.002377245342358947","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996933845803142","0.0016996933845803142","0.0016996933845803142"
"150","0.0010273330844938755","0.0010273330844938755","0.0010273330844938755","0.00237724045291543","0.00237724045291543","0.00237724045291543","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996975755319","0.0016996975755319","0.0016996975755319"
"151","0.0010273366933688521","0.0010273366933688521","0.0010273366933688521","0.002377259312197566","0.002377259312197566","0.002377259312197566","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.001699700951576233","0.001699700951576233","0.001699700951576233"
"152","0.0010273383231833577","0.0010273383231833577","0.0010273383231833577","0.002377269556745887","0.002377269556745887","0.002377269556745887","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016996975755319","0.0016996975755319","0.0016996975755319"
"153","0.001027336809784174","0.001027336809784174","0.001027336809784174","0.0023772777058184147","0.0023772777058184147","0.0023772777058184147","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016997021157294512","0.0016997021157294512","0.0016997021157294512"
"154","0.0010273366933688521","0.0010273366933688521","0.0010273366933688521","0.0023772823624312878","0.0023772823624312878","0.0023772823624312878","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016997031634673476","0.0016997031634673476","0.0016997031634673476"
"155","0.001027340767905116","0.001027340767905116","0.001027340767905116","0.002377313794568181","0.002377313794568181","0.002377313794568181","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997014172375202","0.0016997014172375202","0.0016997014172375202"
"156","0.0010273464722558856","0.0010273464722558856","0.0010273464722558856","0.0023773296270519495","0.0023773296270519495","0.0023773296270519495","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.00169970968272537","0.00169970968272537","0.00169970968272537"
"157","0.0010273506632074714","0.0010273506632074714","0.0010273506632074714","0.0023773296270519495","0.0023773296270519495","0.0023773296270519495","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016997131751850247","0.0016997131751850247","0.0016997131751850247"
"158","0.001027348218485713","0.001027348218485713","0.001027348218485713","0.002377305179834366","0.002377305179834366","0.002377305179834366","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016997115453705192","0.0016997115453705192","0.0016997115453705192"
"159","0.0010273557854816318","0.0010273557854816318","0.0010273557854816318","0.002377320546656847","0.002377320546656847","0.002377320546656847","0.0003431428922340274","0.0003431428922340274","0.0003431428922340274","0.001699726446531713","0.001699726446531713","0.001699726446531713"
"160","0.0010273613734170794","0.0010273613734170794","0.0010273613734170794","0.002377344062551856","0.002377344062551856","0.002377344062551856","0.0003431428922340274","0.0003431428922340274","0.0003431428922340274","0.0016997287748381495","0.0016997287748381495","0.0016997287748381495"
"161","0.0010273655643686652","0.0010273655643686652","0.0010273655643686652","0.002377356868237257","0.002377356868237257","0.002377356868237257","0.0003431428922340274","0.0003431428922340274","0.0003431428922340274","0.0016997299389913678","0.0016997299389913678","0.0016997299389913678"
"162","0.001027365680783987","0.001027365680783987","0.001027365680783987","0.0023773587308824062","0.0023773587308824062","0.0023773587308824062","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.001699739834293723","0.001699739834293723","0.001699739834293723"
"163","0.0010273662628605962","0.0010273662628605962","0.0010273662628605962","0.0023773687426000834","0.0023773687426000834","0.0023773687426000834","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997449565678835","0.0016997449565678835","0.0016997449565678835"
"164","0.001027367659844458","0.001027367659844458","0.001027367659844458","0.0023773631546646357","0.0023773631546646357","0.0023773631546646357","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.001699745887890458","0.001699745887890458","0.001699745887890458"
"165","0.0010273657971993089","0.0010273657971993089","0.0010273657971993089","0.002377369673922658","0.002377369673922658","0.002377369673922658","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997443744912744","0.0016997443744912744","0.0016997443744912744"
"166","0.0010273668449372053","0.0010273668449372053","0.0010273668449372053","0.0023773773573338985","0.0023773773573338985","0.0023773773573338985","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997418133541942","0.0016997418133541942","0.0016997418133541942"
"167","0.0010273671941831708","0.0010273671941831708","0.0010273671941831708","0.0023773815482854843","0.0023773815482854843","0.0023773815482854843","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.001699741231277585","0.001699741231277585","0.001699741231277585"
"168","0.0010273654479533434","0.0010273654479533434","0.0010273654479533434","0.002377398544922471","0.002377398544922471","0.002377398544922471","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.001699745305813849","0.001699745305813849","0.001699745305813849"
"169","0.001027365680783987","0.001027365680783987","0.001027365680783987","0.002377412747591734","0.002377412747591734","0.002377412747591734","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997536877170205","0.0016997536877170205","0.0016997536877170205"
"170","0.0010273682419210672","0.0010273682419210672","0.0010273682419210672","0.0023774190340191126","0.0023774190340191126","0.0023774190340191126","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.001699755433946848","0.001699755433946848","0.001699755433946848"
"171","0.001027368358336389","0.001027368358336389","0.001027368358336389","0.002377438126131892","0.002377438126131892","0.002377438126131892","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997512429952621","0.0016997512429952621","0.0016997512429952621"
"172","0.0010273727821186185","0.0010273727821186185","0.0010273727821186185","0.0023774493020027876","0.0023774493020027876","0.0023774493020027876","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997497295960784","0.0016997497295960784","0.0016997497295960784"
"173","0.0010273725492879748","0.0010273725492879748","0.0010273725492879748","0.002377440221607685","0.002377440221607685","0.002377440221607685","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997535713016987","0.0016997535713016987","0.0016997535713016987"
"174","0.0010273759253323078","0.0010273759253323078","0.0010273759253323078","0.0023774339351803064","0.0023774339351803064","0.0023774339351803064","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997595084831119","0.0016997595084831119","0.0016997595084831119"
"175","0.001027377089485526","0.001027377089485526","0.001027377089485526","0.0023774593137204647","0.0023774593137204647","0.0023774593137204647","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.0016997630009427667","0.0016997630009427667","0.0016997630009427667"
"176","0.001027377089485526","0.001027377089485526","0.001027377089485526","0.002377461176365614","0.002377461176365614","0.002377461176365614","0.00034314297954551876","0.00034314297954551876","0.00034314297954551876","0.0016997716156765819","0.0016997716156765819","0.0016997716156765819"
"177","0.0010273766238242388","0.0010273766238242388","0.0010273766238242388","0.002377456519752741","0.002377456519752741","0.002377456519752741","0.00034314297954551876","0.00034314297954551876","0.00034314297954551876","0.0016997765051200986","0.0016997765051200986","0.0016997765051200986"
"178","0.001027377089485526","0.001027377089485526","0.001027377089485526","0.0023774656001478434","0.0023774656001478434","0.0023774656001478434","0.00034314297954551876","0.00034314297954551876","0.00034314297954551876","0.001699778949841857","0.001699778949841857","0.001699778949841857"
"179","0.0010273776715621352","0.0010273776715621352","0.0010273776715621352","0.002377471886575222","0.002377471886575222","0.002377471886575222","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997864004224539","0.0016997864004224539","0.0016997864004224539"
"180","0.0010273833759129047","0.0010273833759129047","0.0010273833759129047","0.002377483993768692","0.002377483993768692","0.002377483993768692","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997924540191889","0.0016997924540191889","0.0016997924540191889"
"181","0.001027383259497583","0.001027383259497583","0.001027383259497583","0.0023774951696395874","0.0023774951696395874","0.0023774951696395874","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997939674183726","0.0016997939674183726","0.0016997939674183726"
"182","0.001027383259497583","0.001027383259497583","0.001027383259497583","0.0023774970322847366","0.0023774970322847366","0.0023774970322847366","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997980419546366","0.0016997980419546366","0.0016997980419546366"
"183","0.001027383143082261","0.001027383143082261","0.001027383143082261","0.0023775016888976097","0.0023775016888976097","0.0023775016888976097","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997968778014183","0.0016997968778014183","0.0016997968778014183"
"184","0.0010273843072354794","0.0010273843072354794","0.0010273843072354794","0.002377498894929886","0.002377498894929886","0.002377498894929886","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997932689264417","0.0016997932689264417","0.0016997932689264417"
"185","0.001027387916110456","0.001027387916110456","0.001027387916110456","0.0023775065783411264","0.0023775065783411264","0.0023775065783411264","0.00034314303775317967","0.00034314303775317967","0.00034314303775317967","0.0016997958300635219","0.0016997958300635219","0.0016997958300635219"
"186","0.0010273889638483524","0.0010273889638483524","0.0010273889638483524","0.0023774937726557255","0.0023774937726557255","0.0023774937726557255","0.0003431430086493492","0.0003431430086493492","0.0003431430086493492","0.0016997924540191889","0.0016997924540191889","0.0016997924540191889"
"187","0.0010273887310177088","0.0010273887310177088","0.0010273887310177088","0.002377486089244485","0.002377486089244485","0.002377486089244485","0.0003431430086493492","0.0003431430086493492","0.0003431430086493492","0.0016997985076159239","0.0016997985076159239","0.0016997985076159239"
"188","0.0010273900115862489","0.0010273900115862489","0.0010273900115862489","0.002377482131123543","0.002377482131123543","0.002377482131123543","0.0003431430086493492","0.0003431430086493492","0.0003431430086493492","0.0016998013015836477","0.0016998013015836477","0.0016998013015836477"
"189","0.0010273900115862489","0.0010273900115862489","0.0010273900115862489","0.002377492608502507","0.002377492608502507","0.002377492608502507","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.001699797692708671","0.001699797692708671","0.001699797692708671"
"190","0.0010273903608322144","0.0010273903608322144","0.0010273903608322144","0.002377498662099242","0.002377498662099242","0.002377498662099242","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.0016998009523376822","0.0016998009523376822","0.0016998009523376822"
"191","0.0010273917578160763","0.0010273917578160763","0.0010273917578160763","0.0023775144945830107","0.0023775144945830107","0.0023775144945830107","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.0016998052597045898","0.0016998052597045898","0.0016998052597045898"
"192","0.0010273944353684783","0.0010273944353684783","0.0010273944353684783","0.0023775161243975163","0.0023775161243975163","0.0023775161243975163","0.00034314312506467104","0.00034314312506467104","0.00034314312506467104","0.0016998073551803827","0.0016998073551803827","0.0016998073551803827"
"193","0.0010273947846144438","0.0010273947846144438","0.0010273947846144438","0.002377496799454093","0.002377496799454093","0.002377496799454093","0.00034314312506467104","0.00034314312506467104","0.00034314312506467104","0.001699809217825532","0.001699809217825532","0.001699809217825532"
"194","0.0010273931547999382","0.0010273931547999382","0.0010273931547999382","0.002377497497946024","0.002377497497946024","0.002377497497946024","0.0003431431541685015","0.0003431431541685015","0.0003431431541685015","0.0016998115461319685","0.0016998115461319685","0.0016998115461319685"
"195","0.0010273945517838001","0.0010273945517838001","0.0010273945517838001","0.002377511467784643","0.002377511467784643","0.002377511467784643","0.0003431432123761624","0.0003431432123761624","0.0003431432123761624","0.0016998101491481066","0.0016998101491481066","0.0016998101491481066"
"196","0.0010273950174450874","0.0010273950174450874","0.0010273950174450874","0.0023775193840265274","0.0023775193840265274","0.0023775193840265274","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699814572930336","0.001699814572930336","0.001699814572930336"
"197","0.0010273955995216966","0.0010273955995216966","0.0010273955995216966","0.0023775137960910797","0.0023775137960910797","0.0023775137960910797","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699814572930336","0.001699814572930336","0.001699814572930336"
"198","0.0010273955995216966","0.0010273955995216966","0.0010273955995216966","0.0023775247391313314","0.0023775247391313314","0.0023775247391313314","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699825283139944","0.001699825283139944","0.001699825283139944"
"199","0.0010273955995216966","0.0010273955995216966","0.0010273955995216966","0.002377521712332964","0.002377521712332964","0.002377521712332964","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699829357676208","0.001699829357676208","0.001699829357676208"
"200","0.001027395366691053","0.001027395366691053","0.001027395366691053","0.002377538476139307","0.002377538476139307","0.002377538476139307","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998378559947014","0.0016998378559947014","0.0016998378559947014"
"201","0.0010273951338604093","0.0010273951338604093","0.0010273951338604093","0.0023775389418005943","0.0023775389418005943","0.0023775389418005943","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998362261801958","0.0016998362261801958","0.0016998362261801958"
"202","0.0010273950174450874","0.0010273950174450874","0.0010273950174450874","0.002377541037276387","0.002377541037276387","0.002377541037276387","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998406499624252","0.0016998406499624252","0.0016998406499624252"
"203","0.0010273950174450874","0.0010273950174450874","0.0010273950174450874","0.0023775433655828238","0.0023775433655828238","0.0023775433655828238","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998384380713105","0.0016998384380713105","0.0016998384380713105"
"204","0.0010273950174450874","0.0010273950174450874","0.0010273950174450874","0.0023775515146553516","0.0023775515146553516","0.0023775515146553516","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998371575027704","0.0016998371575027704","0.0016998371575027704"
"205","0.0010273950174450874","0.0010273950174450874","0.0010273950174450874","0.002377561992034316","0.002377561992034316","0.002377561992034316","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699837390333414","0.001699837390333414","0.001699837390333414"
"206","0.0010273949010297656","0.0010273949010297656","0.0010273949010297656","0.002377556636929512","0.002377556636929512","0.002377556636929512","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998352948576212","0.0016998352948576212","0.0016998352948576212"
"207","0.0010273947846144438","0.0010273947846144438","0.0010273947846144438","0.0023775703739374876","0.0023775703739374876","0.0023775703739374876","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699840184301138","0.001699840184301138","0.001699840184301138"
"208","0.0010273964144289494","0.0010273964144289494","0.0010273964144289494","0.002377572003751993","0.002377572003751993","0.002377572003751993","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998418141156435","0.0016998418141156435","0.0016998418141156435"
"209","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.002377568744122982","0.002377568744122982","0.002377568744122982","0.00034314324147999287","0.00034314324147999287","0.00034314324147999287","0.0016998433275148273","0.0016998433275148273","0.0016998433275148273"
"210","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.0023775857407599688","0.0023775857407599688","0.0023775857407599688","0.00034314324147999287","0.00034314324147999287","0.00034314324147999287","0.001699846121482551","0.001699846121482551","0.001699846121482551"
"211","0.0010273976949974895","0.0010273976949974895","0.0010273976949974895","0.0023775945883244276","0.0023775945883244276","0.0023775945883244276","0.00034314324147999287","0.00034314324147999287","0.00034314324147999287","0.001699846237897873","0.001699846237897873","0.001699846237897873"
"212","0.0010273976949974895","0.0010273976949974895","0.0010273976949974895","0.0023776039015501738","0.0023776039015501738","0.0023776039015501738","0.00034314324147999287","0.00034314324147999287","0.00034314324147999287","0.0016998467035591602","0.0016998467035591602","0.0016998467035591602"
"213","0.0010273976949974895","0.0010273976949974895","0.0010273976949974895","0.0023776136804372072","0.0023776136804372072","0.0023776136804372072","0.0003431434743106365","0.0003431434743106365","0.0003431434743106365","0.001699844840914011","0.001699844840914011","0.001699844840914011"
"214","0.001027397927828133","0.001027397927828133","0.001027397927828133","0.002377623226493597","0.002377623226493597","0.002377623226493597","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998457722365856","0.0016998457722365856","0.0016998457722365856"
"215","0.001027397927828133","0.001027397927828133","0.001027397927828133","0.0023776337038725615","0.0023776337038725615","0.0023776337038725615","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998519422486424","0.0016998519422486424","0.0016998519422486424"
"216","0.001027398044243455","0.001027398044243455","0.001027398044243455","0.0023776371963322163","0.0023776371963322163","0.0023776371963322163","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998553182929754","0.0016998553182929754","0.0016998553182929754"
"217","0.001027397927828133","0.001027397927828133","0.001027397927828133","0.002377650933340192","0.002377650933340192","0.002377650933340192","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998581122606993","0.0016998581122606993","0.0016998581122606993"
"218","0.001027397927828133","0.001027397927828133","0.001027397927828133","0.0023776625748723745","0.0023776625748723745","0.0023776625748723745","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.001699857646599412","0.001699857646599412","0.001699857646599412"
"219","0.001027398044243455","0.001027398044243455","0.001027398044243455","0.002377664903178811","0.002377664903178811","0.002377664903178811","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.00169985624961555","0.00169985624961555","0.00169985624961555"
"220","0.001027398044243455","0.001027398044243455","0.001027398044243455","0.0023776842281222343","0.0023776842281222343","0.0023776842281222343","0.0003431436780374497","0.0003431436780374497","0.0003431436780374497","0.0016998607898131013","0.0016998607898131013","0.0016998607898131013"
"221","0.0010273975785821676","0.0010273975785821676","0.0010273975785821676","0.0023776849266141653","0.0023776849266141653","0.0023776849266141653","0.0003431436780374497","0.0003431436780374497","0.0003431436780374497","0.001699861022643745","0.001699861022643745","0.001699861022643745"
"222","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.0023776874877512455","0.0023776874877512455","0.0023776874877512455","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998618375509977","0.0016998618375509977","0.0016998618375509977"
"223","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.0023776988964527845","0.0023776988964527845","0.0023776988964527845","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998702194541693","0.0016998702194541693","0.0016998702194541693"
"224","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.002377704717218876","0.002377704717218876","0.002377704717218876","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998762730509043","0.0016998762730509043","0.0016998762730509043"
"225","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.0023777056485414505","0.0023777056485414505","0.0023777056485414505","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998812789097428","0.0016998812789097428","0.0016998812789097428"
"226","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.002377696568146348","0.002377696568146348","0.002377696568146348","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016998796490952373","0.0016998796490952373","0.0016998796490952373"
"227","0.0010273976949974895","0.0010273976949974895","0.0010273976949974895","0.0023776954039931297","0.0023776954039931297","0.0023776954039931297","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016998782521113753","0.0016998782521113753","0.0016998782521113753"
"228","0.0010273976949974895","0.0010273976949974895","0.0010273976949974895","0.0023776984307914972","0.0023776984307914972","0.0023776984307914972","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016998820938169956","0.0016998820938169956","0.0016998820938169956"
"229","0.0010273974621668458","0.0010273974621668458","0.0010273974621668458","0.002377704018726945","0.002377704018726945","0.002377704018726945","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.00169988046400249","0.00169988046400249","0.00169988046400249"
"230","0.0010273974621668458","0.0010273974621668458","0.0010273974621668458","0.0023777105379849672","0.0023777105379849672","0.0023777105379849672","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998827923089266","0.0016998827923089266","0.0016998827923089266"
"231","0.0010273974621668458","0.0010273974621668458","0.0010273974621668458","0.0023777063470333815","0.0023777063470333815","0.0023777063470333815","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998877981677651","0.0016998877981677651","0.0016998877981677651"
"232","0.0010273972293362021","0.0010273972293362021","0.0010273972293362021","0.0023776995949447155","0.0023776995949447155","0.0023776995949447155","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998904757201672","0.0016998904757201672","0.0016998904757201672"
"233","0.0010273972293362021","0.0010273972293362021","0.0010273972293362021","0.002377708675339818","0.002377708675339818","0.002377708675339818","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998874489217997","0.0016998874489217997","0.0016998874489217997"
"234","0.0010273972293362021","0.0010273972293362021","0.0010273972293362021","0.0023777151945978403","0.0023777151945978403","0.0023777151945978403","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998908249661326","0.0016998908249661326","0.0016998908249661326"
"235","0.0010273972293362021","0.0010273972293362021","0.0010273972293362021","0.0023777135647833347","0.0023777135647833347","0.0023777135647833347","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998904757201672","0.0016998904757201672","0.0016998904757201672"
"236","0.0010273969965055585","0.0010273969965055585","0.0010273969965055585","0.002377727534621954","0.002377727534621954","0.002377727534621954","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998890787363052","0.0016998890787363052","0.0016998890787363052"
"237","0.0010273969965055585","0.0010273969965055585","0.0010273969965055585","0.002377723576501012","0.002377723576501012","0.002377723576501012","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998893115669489","0.0016998893115669489","0.0016998893115669489"
"238","0.0010273968800902367","0.0010273968800902367","0.0010273968800902367","0.002377718221396208","0.002377718221396208","0.002377718221396208","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998936189338565","0.0016998936189338565","0.0016998936189338565"
"239","0.0010273968800902367","0.0010273968800902367","0.0010273968800902367","0.002377730095759034","0.002377730095759034","0.002377730095759034","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998985083773732","0.0016998985083773732","0.0016998985083773732"
"240","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.002377745695412159","0.002377745695412159","0.002377745695412159","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.001699901418760419","0.001699901418760419","0.001699901418760419"
"241","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777440655976534","0.0023777440655976534","0.0023777440655976534","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999037470668554","0.0016999037470668554","0.0016999037470668554"
"242","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777438327670097","0.0023777438327670097","0.0023777438327670097","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999052604660392","0.0016999052604660392","0.0016999052604660392"
"243","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777519818395376","0.0023777519818395376","0.0023777519818395376","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999018844217062","0.0016999018844217062","0.0016999018844217062"
"244","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777612950652838","0.0023777612950652838","0.0023777612950652838","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016998999053612351","0.0016998999053612351","0.0016998999053612351"
"245","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777750320732594","0.0023777750320732594","0.0023777750320732594","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.001699901418760419","0.001699901418760419","0.001699901418760419"
"246","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777722381055355","0.0023777722381055355","0.0023777722381055355","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999050276353955","0.0016999050276353955","0.0016999050276353955"
"247","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777910973876715","0.0023777910973876715","0.0023777910973876715","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999078216031194","0.0016999078216031194","0.0016999078216031194"
"248","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023778066970407963","0.0023778066970407963","0.0023778066970407963","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999091021716595","0.0016999091021716595","0.0016999091021716595"
"249","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023778073955327272","0.0023778073955327272","0.0023778073955327272","0.00034314353251829743","0.00034314353251829743","0.00034314353251829743","0.001699912711046636","0.001699912711046636","0.001699912711046636"

==> Fig/EPS/eps.csv <==
"Step","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 4 - eps","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 4 - eps__MIN","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 4 - eps__MAX","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 3 - eps","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 3 - eps__MIN","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 3 - eps__MAX","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 2 - eps","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 2 - eps__MIN","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 2 - eps__MAX","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 1 - eps","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 1 - eps__MIN","velocity-SGD(alpha=0.1,mu=0.9, optimizer=sgd) eps=0.0 resnet56-cifar100 Dataset=cifar100 1 - eps__MAX"
"0","-0.000011035224815714173","-0.000011035224815714173","-0.000011035224815714173","-0.000025748828193172812","-0.000025748828193172812","-0.000025748828193172812","-0.0000036784053918381687","-0.0000036784053918381687","-0.0000036784053918381687","-0.00001839202013798058","-0.00001839202013798058","-0.00001839202013798058"
"1","-0.000002237550688732881","-0.000002237550688732881","-0.000002237550688732881","-0.000005220927960181143","-0.000005220927960181143","-0.000005220927960181143","-7.458497748302761e-7","-7.458497748302761e-7","-7.458497748302761e-7","-0.000003729232503246749","-0.000003729232503246749","-0.000003729232503246749"
"2","0.0000130312319015502","0.0000130312319015502","0.0000130312319015502","0.000030406225050683133","0.000030406225050683133","0.000030406225050683133","0.000004343742148193996","0.000004343742148193996","0.000004343742148193996","0.000021718737116316333","0.000021718737116316333","0.000021718737116316333"
"3","0.000030344899641931988","0.000030344899641931988","0.000030344899641931988","0.00007036983879515901","0.00007036983879515901","0.00007036983879515901","0.000010114970791619271","0.000010114970791619271","0.000010114970791619271","0.00005037453229306266","0.00005037453229306266","0.00005037453229306266"
"4","0.000048157387936953455","0.000048157387936953455","0.000048157387936953455","0.00011157870176248252","0.00011157870176248252","0.00011157870176248252","0.000016134974430315197","0.000016134974430315197","0.000016134974430315197","0.00008085361332632601","0.00008085361332632601","0.00008085361332632601"
"5","0.00006561366171808913","0.00006561366171808913","0.00006561366171808913","0.00015341676771640778","0.00015341676771640778","0.00015341676771640778","0.000022080923372413963","0.000022080923372413963","0.000022080923372413963","0.00011016525240847841","0.00011016525240847841","0.00011016525240847841"
"6","0.0000854948884807527","0.0000854948884807527","0.0000854948884807527","0.00019929623522330076","0.00019929623522330076","0.00019929623522330076","0.00002857189429050777","0.00002857189429050777","0.00002857189429050777","0.00014337208995129913","0.00014337208995129913","0.00014337208995129913"
"7","0.0001038689588312991","0.0001038689588312991","0.0001038689588312991","0.00024235201999545097","0.00024235201999545097","0.00024235201999545097","0.000034834280086215585","0.000034834280086215585","0.000034834280086215585","0.0001737408310873434","0.0001737408310873434","0.0001737408310873434"
"8","0.00012193581642350182","0.00012193581642350182","0.00012193581642350182","0.0002861326502170414","0.0002861326502170414","0.0002861326502170414","0.000041312545363325626","0.000041312545363325626","0.000041312545363325626","0.00020388669508975","0.00020388669508975","0.00020388669508975"
"9","0.0001397784217260778","0.0001397784217260778","0.0001397784217260778","0.000329136528307572","0.000329136528307572","0.000329136528307572","0.00004732319575850852","0.00004732319575850852","0.00004732319575850852","0.0002325707027921453","0.0002325707027921453","0.0002325707027921453"
"10","0.00015754139167256653","0.00015754139167256653","0.00015754139167256653","0.0003720780077856034","0.0003720780077856034","0.0003720780077856034","0.000053137813665671274","0.000053137813665671274","0.000053137813665671274","0.00026140687987208366","0.00026140687987208366","0.00026140687987208366"
"11","0.0001769425580278039","0.0001769425580278039","0.0001769425580278039","0.00041758420411497355","0.00041758420411497355","0.00041758420411497355","0.000059552919992711395","0.000059552919992711395","0.000059552919992711395","0.00029253331013023853","0.00029253331013023853","0.00029253331013023853"
"12","0.00019528143457137048","0.00019528143457137048","0.00019528143457137048","0.0004588453157339245","0.0004588453157339245","0.0004588453157339245","0.0000650997826596722","0.0000650997826596722","0.0000650997826596722","0.00032170978374779224","0.00032170978374779224","0.00032170978374779224"
"13","0.00021340807143133134","0.00021340807143133134","0.00021340807143133134","0.0005038960953243077","0.0005038960953243077","0.0005038960953243077","0.0000713226618245244","0.0000713226618245244","0.0000713226618245244","0.0003522129845805466","0.0003522129845805466","0.0003522129845805466"
"14","0.00023132417118176818","0.00023132417118176818","0.00023132417118176818","0.0005487976595759392","0.0005487976595759392","0.0005487976595759392","0.00007714552339166403","0.00007714552339166403","0.00007714552339166403","0.00038198247784748673","0.00038198247784748673","0.00038198247784748673"
"15","0.000248100608587265","0.000248100608587265","0.000248100608587265","0.0005878017982468009","0.0005878017982468009","0.0005878017982468009","0.00008305215305881575","0.00008305215305881575","0.00008305215305881575","0.00041167682502418756","0.00041167682502418756","0.00041167682502418756"
"16","0.0002652135444805026","0.0002652135444805026","0.0002652135444805026","0.0006284667761065066","0.0006284667761065066","0.0006284667761065066","0.00008872408216120675","0.00008872408216120675","0.00008872408216120675","0.0004385081119835377","0.0004385081119835377","0.0004385081119835377"
"17","0.0002810162550304085","0.0002810162550304085","0.0002810162550304085","0.0006686890847049654","0.0006686890847049654","0.0006686890847049654","0.00009460270666750148","0.00009460270666750148","0.00009460270666750148","0.0004676223616115749","0.0004676223616115749","0.0004676223616115749"
"18","0.0002977483090944588","0.0002977483090944588","0.0002977483090944588","0.0007075190078467131","0.0007075190078467131","0.0007075190078467131","0.00010041606583399698","0.00010041606583399698","0.00010041606583399698","0.0004976899363100529","0.0004976899363100529","0.0004976899363100529"
"19","0.0003156905877403915","0.0003156905877403915","0.0003156905877403915","0.0007466556853614748","0.0007466556853614748","0.0007466556853614748","0.00010622819536365569","0.00010622819536365569","0.00010622819536365569","0.0005251147085800767","0.0005251147085800767","0.0005251147085800767"
"20","0.0003345790319144726","0.0003345790319144726","0.0003345790319144726","0.0007875790470279753","0.0007875790470279753","0.0007875790470279753","0.00011221681052120402","0.00011221681052120402","0.00011221681052120402","0.0005561090656556189","0.0005561090656556189","0.0005561090656556189"
"21","0.0003522906918078661","0.0003522906918078661","0.0003522906918078661","0.0008255969732999802","0.0008255969732999802","0.0008255969732999802","0.00011790199641836807","0.00011790199641836807","0.00011790199641836807","0.0005835428601130843","0.0005835428601130843","0.0005835428601130843"
"22","0.00036989562795497477","0.00036989562795497477","0.00036989562795497477","0.0008666386711411178","0.0008666386711411178","0.0008666386711411178","0.00012372421042528003","0.00012372421042528003","0.00012372421042528003","0.0006119843455962837","0.0006119843455962837","0.0006119843455962837"
"23","0.0003853304369840771","0.0003853304369840771","0.0003853304369840771","0.0009043127065524459","0.0009043127065524459","0.0009043127065524459","0.00012870508362539113","0.00012870508362539113","0.00012870508362539113","0.0006384882726706564","0.0006384882726706564","0.0006384882726706564"
"24","0.00040102755883708596","0.00040102755883708596","0.00040102755883708596","0.0009410980856046081","0.0009410980856046081","0.0009410980856046081","0.0001337239664280787","0.0001337239664280787","0.0001337239664280787","0.0006624230882152915","0.0006624230882152915","0.0006624230882152915"
"25","0.0004165307618677616","0.0004165307618677616","0.0004165307618677616","0.0009793293429538608","0.0009793293429538608","0.0009793293429538608","0.00013970508007332683","0.00013970508007332683","0.00013970508007332683","0.0006912602111697197","0.0006912602111697197","0.0006912602111697197"
"26","0.0004334056575316936","0.0004334056575316936","0.0004334056575316936","0.00101559329777956","0.00101559329777956","0.00101559329777956","0.00014546129386872053","0.00014546129386872053","0.00014546129386872053","0.0007194841746240854","0.0007194841746240854","0.0007194841746240854"
"27","0.00045009690802544355","0.00045009690802544355","0.00045009690802544355","0.001054684747941792","0.001054684747941792","0.001054684747941792","0.00015120639000087976","0.00015120639000087976","0.00015120639000087976","0.000746127450838685","0.000746127450838685","0.000746127450838685"
"28","0.0004645434091798961","0.0004645434091798961","0.0004645434091798961","0.0010896946769207716","0.0010896946769207716","0.0010896946769207716","0.00015601457562297583","0.00015601457562297583","0.00015601457562297583","0.000771761464420706","0.000771761464420706","0.000771761464420706"
"29","0.0004813053528778255","0.0004813053528778255","0.0004813053528778255","0.0011280874023213983","0.0011280874023213983","0.0011280874023213983","0.0001615272631170228","0.0001615272631170228","0.0001615272631170228","0.0007958532078191638","0.0007958532078191638","0.0007958532078191638"
"30","0.0004967495915479958","0.0004967495915479958","0.0004967495915479958","0.0011622396996244788","0.0011622396996244788","0.0011622396996244788","0.00016666184819769114","0.00016666184819769114","0.00016666184819769114","0.0008218532311730087","0.0008218532311730087","0.0008218532311730087"
"31","0.0005113944062031806","0.0005113944062031806","0.0005113944062031806","0.0011971988715231419","0.0011971988715231419","0.0011971988715231419","0.00017208934877999127","0.00017208934877999127","0.00017208934877999127","0.000847554940264672","0.000847554940264672","0.000847554940264672"
"32","0.0005266658263280988","0.0005266658263280988","0.0005266658263280988","0.001234009861946106","0.001234009861946106","0.001234009861946106","0.00017709167150314897","0.00017709167150314897","0.00017709167150314897","0.0008723388891667128","0.0008723388891667128","0.0008723388891667128"
"33","0.000543399655725807","0.000543399655725807","0.000543399655725807","0.0012716914061456919","0.0012716914061456919","0.0012716914061456919","0.00018249978893436491","0.00018249978893436491","0.00018249978893436491","0.0008983478182926774","0.0008983478182926774","0.0008983478182926774"
"34","0.0005589278880506754","0.0005589278880506754","0.0005589278880506754","0.0013064719969406724","0.0013064719969406724","0.0013064719969406724","0.00018779670062940568","0.00018779670062940568","0.00018779670062940568","0.0009223043452948332","0.0009223043452948332","0.0009223043452948332"
"35","0.0005754433805122972","0.0005754433805122972","0.0005754433805122972","0.0013445987133309245","0.0013445987133309245","0.0013445987133309245","0.00019308003538753837","0.00019308003538753837","0.00019308003538753837","0.0009488179930485785","0.0009488179930485785","0.0009488179930485785"
"36","0.0005895982030779123","0.0005895982030779123","0.0005895982030779123","0.0013732536463066936","0.0013732536463066936","0.0013732536463066936","0.00019754217646550387","0.00019754217646550387","0.00019754217646550387","0.0009701220551505685","0.0009701220551505685","0.0009701220551505685"
"37","0.0006043101311661303","0.0006043101311661303","0.0006043101311661303","0.001406099763698876","0.001406099763698876","0.001406099763698876","0.00020224624313414097","0.00020224624313414097","0.00020224624313414097","0.000993751105852425","0.000993751105852425","0.000993751105852425"
"38","0.0006192682776600122","0.0006192682776600122","0.0006192682776600122","0.0014382005902007222","0.0014382005902007222","0.0014382005902007222","0.00020713015692308545","0.00020713015692308545","0.00020713015692308545","0.0010200307006016374","0.0010200307006016374","0.0010200307006016374"
"39","0.0006351268966682255","0.0006351268966682255","0.0006351268966682255","0.0014761000638827682","0.0014761000638827682","0.0014761000638827682","0.00021216827735770494","0.00021216827735770494","0.00021216827735770494","0.0010466582607477903","0.0010466582607477903","0.0010466582607477903"
"40","0.0006499826558865607","0.0006499826558865607","0.0006499826558865607","0.001506442786194384","0.001506442786194384","0.001506442786194384","0.00021652743453159928","0.00021652743453159928","0.00021652743453159928","0.0010703138541430235","0.0010703138541430235","0.0010703138541430235"
"41","0.000663108890876174","0.000663108890876174","0.000663108890876174","0.00153848878107965","0.00153848878107965","0.00153848878107965","0.0002212106774095446","0.0002212106774095446","0.0002212106774095446","0.0010928588453680277","0.0010928588453680277","0.0010928588453680277"
"42","0.0006741519900970161","0.0006741519900970161","0.0006741519900970161","0.0015655722236260772","0.0015655722236260772","0.0015655722236260772","0.0002247212833026424","0.0002247212833026424","0.0002247212833026424","0.0011135152308270335","0.0011135152308270335","0.0011135152308270335"
"43","0.0006860404973849654","0.0006860404973849654","0.0006860404973849654","0.0015967291546985507","0.0015967291546985507","0.0015967291546985507","0.000229272831347771","0.000229272831347771","0.000229272831347771","0.0011372368317097425","0.0011372368317097425","0.0011372368317097425"
"44","0.0006991128902882338","0.0006991128902882338","0.0006991128902882338","0.0016235086368396878","0.0016235086368396878","0.0016235086368396878","0.0002330505958525464","0.0002330505958525464","0.0002330505958525464","0.0011542410356923938","0.0011542410356923938","0.0011542410356923938"
"45","0.0007111952290870249","0.0007111952290870249","0.0007111952290870249","0.0016519877826794982","0.0016519877826794982","0.0016519877826794982","0.00023704368504695594","0.00023704368504695594","0.00023704368504695594","0.0011750804260373116","0.0011750804260373116","0.0011750804260373116"
"46","0.000723731704056263","0.000723731704056263","0.000723731704056263","0.0016814634436741471","0.0016814634436741471","0.0016814634436741471","0.00024158493033610284","0.00024158493033610284","0.00024158493033610284","0.0011960329720750451","0.0011960329720750451","0.0011960329720750451"
"47","0.0007356615387834609","0.0007356615387834609","0.0007356615387834609","0.001707468880340457","0.001707468880340457","0.001707468880340457","0.00024555897107347846","0.00024555897107347846","0.00024555897107347846","0.0012153519783169031","0.0012153519783169031","0.0012153519783169031"
"48","0.0007478162879124284","0.0007478162879124284","0.0007478162879124284","0.0017324548680335283","0.0017324548680335283","0.0017324548680335283","0.0002495821099728346","0.0002495821099728346","0.0002495821099728346","0.001236945972777903","0.001236945972777903","0.001236945972777903"
"49","0.0007586622959934175","0.0007586622959934175","0.0007586622959934175","0.0017604094464331865","0.0017604094464331865","0.0017604094464331865","0.00025384806212969124","0.00025384806212969124","0.00025384806212969124","0.0012558528687804937","0.0012558528687804937","0.0012558528687804937"
"50","0.0007711482467129827","0.0007711482467129827","0.0007711482467129827","0.00178717786911875","0.00178717786911875","0.00178717786911875","0.00025818272843025625","0.00025818272843025625","0.00025818272843025625","0.0012741986429318786","0.0012741986429318786","0.0012741986429318786"
"51","0.000782891409471631","0.000782891409471631","0.000782891409471631","0.0018114829435944557","0.0018114829435944557","0.0018114829435944557","0.000262332905549556","0.000262332905549556","0.000262332905549556","0.0012930012308061123","0.0012930012308061123","0.0012930012308061123"
"52","0.0007926607504487038","0.0007926607504487038","0.0007926607504487038","0.0018354890635237098","0.0018354890635237098","0.0018354890635237098","0.0002657064178492874","0.0002657064178492874","0.0002657064178492874","0.0013116109184920788","0.0013116109184920788","0.0013116109184920788"
"53","0.0008031595498323441","0.0008031595498323441","0.0008031595498323441","0.001859711715951562","0.001859711715951562","0.001859711715951562","0.0002697200980037451","0.0002697200980037451","0.0002697200980037451","0.0013275847304612398","0.0013275847304612398","0.0013275847304612398"
"54","0.0008133359369821846","0.0008133359369821846","0.0008133359369821846","0.0018832391360774636","0.0018832391360774636","0.0018832391360774636","0.0002735539455898106","0.0002735539455898106","0.0002735539455898106","0.001344127580523491","0.001344127580523491","0.001344127580523491"
"55","0.0008239086018875241","0.0008239086018875241","0.0008239086018875241","0.0019063084619119763","0.0019063084619119763","0.0019063084619119763","0.0002775922475848347","0.0002775922475848347","0.0002775922475848347","0.0013611465692520142","0.0013611465692520142","0.0013611465692520142"
"56","0.0008335869642905891","0.0008335869642905891","0.0008335869642905891","0.0019268608884885907","0.0019268608884885907","0.0019268608884885907","0.00028094989829696715","0.00028094989829696715","0.00028094989829696715","0.001378326560370624","0.001378326560370624","0.001378326560370624"
"57","0.0008424781844951212","0.0008424781844951212","0.0008424781844951212","0.0019481584895402193","0.0019481584895402193","0.0019481584895402193","0.00028453514096327126","0.00028453514096327126","0.00028453514096327126","0.00139367685187608","0.00139367685187608","0.00139367685187608"
"58","0.0008524431032128632","0.0008524431032128632","0.0008524431032128632","0.001968962838873267","0.001968962838873267","0.001968962838873267","0.0002878219820559025","0.0002878219820559025","0.0002878219820559025","0.0014105106238275766","0.0014105106238275766","0.0014105106238275766"
"59","0.0008628951036371291","0.0008628951036371291","0.0008628951036371291","0.00198875879868865","0.00198875879868865","0.00198875879868865","0.00029111155890859663","0.00029111155890859663","0.00029111155890859663","0.001426343689672649","0.001426343689672649","0.001426343689672649"
"60","0.0008730596164241433","0.0008730596164241433","0.0008730596164241433","0.0020073377527296543","0.0020073377527296543","0.0020073377527296543","0.0002944939478766173","0.0002944939478766173","0.0002944939478766173","0.0014416552148759365","0.0014416552148759365","0.0014416552148759365"
"61","0.0008819761569611728","0.0008819761569611728","0.0008819761569611728","0.002029003109782934","0.002029003109782934","0.002029003109782934","0.00029752112459391356","0.00029752112459391356","0.00029752112459391356","0.001455611316487193","0.001455611316487193","0.001455611316487193"
"62","0.0008908055606298149","0.0008908055606298149","0.0008908055606298149","0.0020479324739426374","0.0020479324739426374","0.0020479324739426374","0.00030030871857888997","0.00030030871857888997","0.00030030871857888997","0.0014683976769447327","0.0014683976769447327","0.0014683976769447327"
"63","0.0008999200072139502","0.0008999200072139502","0.0008999200072139502","0.002065471140667796","0.002065471140667796","0.002065471140667796","0.00030303679523058236","0.00030303679523058236","0.00030303679523058236","0.0014828360872343183","0.0014828360872343183","0.0014828360872343183"
"64","0.0009083374752663076","0.0009083374752663076","0.0009083374752663076","0.0020832978188991547","0.0020832978188991547","0.0020832978188991547","0.0003061313182115555","0.0003061313182115555","0.0003061313182115555","0.0014971720520406961","0.0014971720520406961","0.0014971720520406961"
"65","0.0009150488767772913","0.0009150488767772913","0.0009150488767772913","0.0021025706082582474","0.0021025706082582474","0.0021025706082582474","0.0003086662036366761","0.0003086662036366761","0.0003086662036366761","0.0015104522462934256","0.0015104522462934256","0.0015104522462934256"
"66","0.0009233467280864716","0.0009233467280864716","0.0009233467280864716","0.002119027078151703","0.002119027078151703","0.002119027078151703","0.0003113970742560923","0.0003113970742560923","0.0003113970742560923","0.0015239898348227143","0.0015239898348227143","0.0015239898348227143"
"67","0.0009313495829701424","0.0009313495829701424","0.0009313495829701424","0.002133858622983098","0.002133858622983098","0.002133858622983098","0.0003138811734970659","0.0003138811734970659","0.0003138811734970659","0.0015366855077445507","0.0015366855077445507","0.0015366855077445507"
"68","0.0009385796147398651","0.0009385796147398651","0.0009385796147398651","0.002152250148355961","0.002152250148355961","0.002152250148355961","0.0003160115738864988","0.0003160115738864988","0.0003160115738864988","0.0015482123708352447","0.0015482123708352447","0.0015482123708352447"
"69","0.0009452811791561544","0.0009452811791561544","0.0009452811791561544","0.0021680842619389296","0.0021680842619389296","0.0021680842619389296","0.00031803883030079305","0.00031803883030079305","0.00031803883030079305","0.001559664960950613","0.001559664960950613","0.001559664960950613"
"70","0.0009525643545202911","0.0009525643545202911","0.0009525643545202911","0.0021839961409568787","0.0021839961409568787","0.0021839961409568787","0.0003206012479495257","0.0003206012479495257","0.0003206012479495257","0.0015704146353527904","0.0015704146353527904","0.0015704146353527904"
"71","0.0009600115590728819","0.0009600115590728819","0.0009600115590728819","0.0021995387505739927","0.0021995387505739927","0.0021995387505739927","0.00032304361229762435","0.00032304361229762435","0.00032304361229762435","0.0015812063356861472","0.0015812063356861472","0.0015812063356861472"
"72","0.0009652887238189578","0.0009652887238189578","0.0009652887238189578","0.0022114538587629795","0.0022114538587629795","0.0022114538587629795","0.0003246349806431681","0.0003246349806431681","0.0003246349806431681","0.0015908583300188184","0.0015908583300188184","0.0015908583300188184"
"73","0.0009706597193144262","0.0009706597193144262","0.0009706597193144262","0.002226056531071663","0.002226056531071663","0.002226056531071663","0.0003268149739596993","0.0003268149739596993","0.0003268149739596993","0.0015993899432942271","0.0015993899432942271","0.0015993899432942271"
"74","0.0009760828106664121","0.0009760828106664121","0.0009760828106664121","0.002236765343695879","0.002236765343695879","0.002236765343695879","0.0003284459235146642","0.0003284459235146642","0.0003284459235146642","0.0016083804657682776","0.0016083804657682776","0.0016083804657682776"
"75","0.000980794196948409","0.000980794196948409","0.000980794196948409","0.002249581040814519","0.002249581040814519","0.002249581040814519","0.0003300477401353419","0.0003300477401353419","0.0003300477401353419","0.0016176467761397362","0.0016176467761397362","0.0016176467761397362"
"76","0.0009859331184998155","0.0009859331184998155","0.0009859331184998155","0.0022622428368777037","0.0022622428368777037","0.0022622428368777037","0.0003315287467557937","0.0003315287467557937","0.0003315287467557937","0.0016259863041341305","0.0016259863041341305","0.0016259863041341305"
"77","0.000991218606941402","0.000991218606941402","0.000991218606941402","0.0022737961262464523","0.0022737961262464523","0.0022737961262464523","0.00033305573742836714","0.00033305573742836714","0.00033305573742836714","0.0016339791473001242","0.0016339791473001242","0.0016339791473001242"
"78","0.0009952555410563946","0.0009952555410563946","0.0009952555410563946","0.002284555695950985","0.002284555695950985","0.002284555695950985","0.0003343744610901922","0.0003343744610901922","0.0003343744610901922","0.0016402247129008174","0.0016402247129008174","0.0016402247129008174"
"79","0.0009991840925067663","0.0009991840925067663","0.0009991840925067663","0.002293482655659318","0.002293482655659318","0.002293482655659318","0.0003358211542945355","0.0003358211542945355","0.0003358211542945355","0.0016477974131703377","0.0016477974131703377","0.0016477974131703377"
"80","0.0010024890070781112","0.0010024890070781112","0.0010024890070781112","0.0023024200927466154","0.0023024200927466154","0.0023024200927466154","0.00033666437957435846","0.00033666437957435846","0.00033666437957435846","0.0016530028078705072","0.0016530028078705072","0.0016530028078705072"
"81","0.0010060402564704418","0.0010060402564704418","0.0010060402564704418","0.0023102767299860716","0.0023102767299860716","0.0023102767299860716","0.00033765207626856863","0.00033765207626856863","0.00033765207626856863","0.0016594968037679791","0.0016594968037679791","0.0016594968037679791"
"82","0.0010087904520332813","0.0010087904520332813","0.0010087904520332813","0.002316725207492709","0.002316725207492709","0.002316725207492709","0.0003383885195944458","0.0003383885195944458","0.0003383885195944458","0.0016638312954455614","0.0016638312954455614","0.0016638312954455614"
"83","0.0010119593935087323","0.0010119593935087323","0.0010119593935087323","0.0023254253901541233","0.0023254253901541233","0.0023254253901541233","0.00033913820516318083","0.00033913820516318083","0.00033913820516318083","0.0016684752190485597","0.0016684752190485597","0.0016684752190485597"
"84","0.00101422646548599","0.00101422646548599","0.00101422646548599","0.002332067582756281","0.002332067582756281","0.002332067582756281","0.00033977223210968077","0.00033977223210968077","0.00033977223210968077","0.0016732290387153625","0.0016732290387153625","0.0016732290387153625"
"85","0.001015973393805325","0.001015973393805325","0.001015973393805325","0.0023370604030787945","0.0023370604030787945","0.0023370604030787945","0.00034045972279272974","0.00034045972279272974","0.00034045972279272974","0.001677215564996004","0.001677215564996004","0.001677215564996004"
"86","0.0010178704978898168","0.0010178704978898168","0.0010178704978898168","0.0023422851227223873","0.0023422851227223873","0.0023422851227223873","0.00034086269442923367","0.00034086269442923367","0.00034086269442923367","0.0016803034814074636","0.0016803034814074636","0.0016803034814074636"
"87","0.0010192563058808446","0.0010192563058808446","0.0010192563058808446","0.002348132198676467","0.002348132198676467","0.002348132198676467","0.0003412746300455183","0.0003412746300455183","0.0003412746300455183","0.0016833535628393292","0.0016833535628393292","0.0016833535628393292"
"88","0.0010208319872617722","0.0010208319872617722","0.0010208319872617722","0.0023516337387263775","0.0023516337387263775","0.0023516337387263775","0.0003416497784201056","0.0003416497784201056","0.0003416497784201056","0.0016852462431415915","0.0016852462431415915","0.0016852462431415915"
"89","0.0010219437535852194","0.0010219437535852194","0.0010219437535852194","0.002354810480028391","0.002354810480028391","0.002354810480028391","0.00034194145700894296","0.00034194145700894296","0.00034194145700894296","0.0016879393951967359","0.0016879393951967359","0.0016879393951967359"
"90","0.0010226101148873568","0.0010226101148873568","0.0010226101148873568","0.0023583665024489164","0.0023583665024489164","0.0023583665024489164","0.0003421321453060955","0.0003421321453060955","0.0003421321453060955","0.0016896026208996773","0.0016896026208996773","0.0016896026208996773"
"91","0.0010234654182568192","0.0010234654182568192","0.0010234654182568192","0.002360559767112136","0.002360559767112136","0.002360559767112136","0.00034232379402965307","0.00034232379402965307","0.00034232379402965307","0.0016910249833017588","0.0016910249833017588","0.0016910249833017588"
"92","0.001024167169816792","0.001024167169816792","0.001024167169816792","0.002363785170018673","0.002363785170018673","0.002363785170018673","0.0003425193135626614","0.0003425193135626614","0.0003425193135626614","0.0016926971729844809","0.0016926971729844809","0.0016926971729844809"
"93","0.0010246933670714498","0.0010246933670714498","0.0010246933670714498","0.002366456901654601","0.002366456901654601","0.002366456901654601","0.00034262172994203866","0.00034262172994203866","0.00034262172994203866","0.001693829777650535","0.001693829777650535","0.001693829777650535"
"94","0.0010252203792333603","0.0010252203792333603","0.0010252203792333603","0.00236784596927464","0.00236784596927464","0.00236784596927464","0.00034270560718141496","0.00034270560718141496","0.00034270560718141496","0.0016947705298662186","0.0016947705298662186","0.0016947705298662186"
"95","0.0010255727684125304","0.0010255727684125304","0.0010255727684125304","0.0023690934758633375","0.0023690934758633375","0.0023690934758633375","0.00034280671388842165","0.00034280671388842165","0.00034280671388842165","0.0016955493483692408","0.0016955493483692408","0.0016955493483692408"
"96","0.0010257716057822108","0.0010257716057822108","0.0010257716057822108","0.0023710187524557114","0.0023710187524557114","0.0023710187524557114","0.00034286099253222346","0.00034286099253222346","0.00034286099253222346","0.0016965941758826375","0.0016965941758826375","0.0016965941758826375"
"97","0.0010258805705234408","0.0010258805705234408","0.0010258805705234408","0.00237193307839334","0.00237193307839334","0.00237193307839334","0.00034290956682525575","0.00034290956682525575","0.00034290956682525575","0.0016971773002296686","0.0016971773002296686","0.0016971773002296686"
"98","0.0010261957067996264","0.0010261957067996264","0.0010261957067996264","0.0023724643979221582","0.0023724643979221582","0.0023724643979221582","0.00034294684883207083","0.00034294684883207083","0.00034294684883207083","0.001697348547168076","0.001697348547168076","0.001697348547168076"
"99","0.0010263003641739488","0.0010263003641739488","0.0010263003641739488","0.002372964983806014","0.002372964983806014","0.002372964983806014","0.0003429805510677397","0.0003429805510677397","0.0003429805510677397","0.0016975565813481808","0.0016975565813481808","0.0016975565813481808"
"100","0.0010264423908665776","0.0010264423908665776","0.0010264423908665776","0.002373645780608058","0.002373645780608058","0.002373645780608058","0.0003430069191381335","0.0003430069191381335","0.0003430069191381335","0.001697845640592277","0.001697845640592277","0.001697845640592277"
"101","0.0010265180608257651","0.0010265180608257651","0.0010265180608257651","0.0023741405457258224","0.0023741405457258224","0.0023741405457258224","0.00034302889253012836","0.00034302889253012836","0.00034302889253012836","0.0016982625238597393","0.0016982625238597393","0.0016982625238597393"
"102","0.0010266097960993648","0.0010266097960993648","0.0010266097960993648","0.0023744336795061827","0.0023744336795061827","0.0023744336795061827","0.0003430433280300349","0.0003430433280300349","0.0003430433280300349","0.0016984711401164532","0.0016984711401164532","0.0016984711401164532"
"103","0.0010267122415825725","0.0010267122415825725","0.0010267122415825725","0.0023746686056256294","0.0023746686056256294","0.0023746686056256294","0.00034304315340705216","0.00034304315340705216","0.00034304315340705216","0.0016986055998131633","0.0016986055998131633","0.0016986055998131633"
"104","0.0010267883772030473","0.0010267883772030473","0.0010267883772030473","0.0023747566156089306","0.0023747566156089306","0.0023747566156089306","0.00034305808367207646","0.00034305808367207646","0.00034305808367207646","0.0016987675335258245","0.0016987675335258245","0.0016987675335258245"
"105","0.0010268124751746655","0.0010268124751746655","0.0010268124751746655","0.002374997129663825","0.002374997129663825","0.002374997129663825","0.0003430717042647302","0.0003430717042647302","0.0003430717042647302","0.0016989707946777344","0.0016989707946777344","0.0016989707946777344"
"106","0.0010268515907227993","0.0010268515907227993","0.0010268515907227993","0.00237526698037982","0.00237526698037982","0.00237526698037982","0.00034308258909732103","0.00034308258909732103","0.00034308258909732103","0.0016990081639960408","0.0016990081639960408","0.0016990081639960408"
"107","0.0010269817430526018","0.0010269817430526018","0.0010269817430526018","0.0023753801360726357","0.0023753801360726357","0.0023753801360726357","0.00034309583134017885","0.00034309583134017885","0.00034309583134017885","0.0016990909352898598","0.0016990909352898598","0.0016990909352898598"
"108","0.0010270325001329184","0.0010270325001329184","0.0010270325001329184","0.0023755598813295364","0.0023755598813295364","0.0023755598813295364","0.0003431166987866163","0.0003431166987866163","0.0003431166987866163","0.0016991759184747934","0.0016991759184747934","0.0016991759184747934"
"109","0.0010270578786730766","0.0010270578786730766","0.0010270578786730766","0.0023756378795951605","0.0023756378795951605","0.0023756378795951605","0.00034312496427446604","0.00034312496427446604","0.00034312496427446604","0.0016991812735795975","0.0016991812735795975","0.0016991812735795975"
"110","0.001027106773108244","0.001027106773108244","0.001027106773108244","0.002375680487602949","0.002375680487602949","0.002375680487602949","0.0003431298246141523","0.0003431298246141523","0.0003431298246141523","0.0016992144519463181","0.0016992144519463181","0.0016992144519463181"
"111","0.0010271483333781362","0.0010271483333781362","0.0010271483333781362","0.0023757743183523417","0.0023757743183523417","0.0023757743183523417","0.00034313672222197056","0.00034313672222197056","0.00034313672222197056","0.0016993344761431217","0.0016993344761431217","0.0016993344761431217"
"112","0.0010271321516484022","0.0010271321516484022","0.0010271321516484022","0.002375834621489048","0.002375834621489048","0.002375834621489048","0.00034313727519474924","0.00034313727519474924","0.00034313727519474924","0.0016993737081065774","0.0016993737081065774","0.0016993737081065774"
"113","0.0010271505452692509","0.0010271505452692509","0.0010271505452692509","0.0023759426549077034","0.0023759426549077034","0.0023759426549077034","0.00034313846845179796","0.00034313846845179796","0.00034313846845179796","0.0016993816243484616","0.0016993816243484616","0.0016993816243484616"
"114","0.0010271734790876508","0.0010271734790876508","0.0010271734790876508","0.002376087475568056","0.002376087475568056","0.002376087475568056","0.00034314030199311674","0.00034314030199311674","0.00034314030199311674","0.001699435873888433","0.001699435873888433","0.001699435873888433"
"115","0.0010271843057125807","0.0010271843057125807","0.0010271843057125807","0.0023762104101479053","0.0023762104101479053","0.0023762104101479053","0.0003431400691624731","0.0003431400691624731","0.0003431400691624731","0.0016994568286463618","0.0016994568286463618","0.0016994568286463618"
"116","0.0010272151557728648","0.0010272151557728648","0.0010272151557728648","0.0023763321805745363","0.0023763321805745363","0.0023763321805745363","0.0003431422228459269","0.0003431422228459269","0.0003431422228459269","0.0016994831385090947","0.0016994831385090947","0.0016994831385090947"
"117","0.001027229125611484","0.001027229125611484","0.001027229125611484","0.002376388991251588","0.002376388991251588","0.002376388991251588","0.00034314225194975734","0.00034314225194975734","0.00034314225194975734","0.0016994918696582317","0.0016994918696582317","0.0016994918696582317"
"118","0.0010272384388372302","0.0010272384388372302","0.0010272384388372302","0.0023764546494930983","0.0023764546494930983","0.0023764546494930983","0.0003431421937420964","0.0003431421937420964","0.0003431421937420964","0.001699506537988782","0.001699506537988782","0.001699506537988782"
"119","0.0010272403014823794","0.0010272403014823794","0.0010272403014823794","0.0023764476645737886","0.0023764476645737886","0.0023764476645737886","0.0003431423392612487","0.0003431423392612487","0.0003431423392612487","0.0016995251644402742","0.0016995251644402742","0.0016995251644402742"
"120","0.0010272376239299774","0.0010272376239299774","0.0010272376239299774","0.002376529388129711","0.002376529388129711","0.002376529388129711","0.00034314257209189236","0.00034314257209189236","0.00034314257209189236","0.0016995362238958478","0.0016995362238958478","0.0016995362238958478"
"121","0.001027250662446022","0.001027250662446022","0.001027250662446022","0.0023765587247908115","0.0023765587247908115","0.0023765587247908115","0.00034314257209189236","0.00034314257209189236","0.00034314257209189236","0.001699555548839271","0.001699555548839271","0.001699555548839271"
"122","0.0010272562503814697","0.0010272562503814697","0.0010272562503814697","0.002376600168645382","0.002376600168645382","0.002376600168645382","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016995817422866821","0.0016995817422866821","0.0016995817422866821"
"123","0.0010272663785144687","0.0010272663785144687","0.0010272663785144687","0.002376744756475091","0.002376744756475091","0.002376744756475091","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016995826736092567","0.0016995826736092567","0.0016995826736092567"
"124","0.0010272759245708585","0.0010272759245708585","0.0010272759245708585","0.0023767673410475254","0.0023767673410475254","0.0023767673410475254","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.001699588494375348","0.001699588494375348","0.001699588494375348"
"125","0.0010272791841998696","0.0010272791841998696","0.0010272791841998696","0.0023767780512571335","0.0023767780512571335","0.0023767780512571335","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016995931509882212","0.0016995931509882212","0.0016995931509882212"
"126","0.0010272801155224442","0.0010272801155224442","0.0010272801155224442","0.002376801334321499","0.002376801334321499","0.002376801334321499","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016996044432744384","0.0016996044432744384","0.0016996044432744384"
"127","0.0010272868676111102","0.0010272868676111102","0.0010272868676111102","0.002376859076321125","0.002376859076321125","0.002376859076321125","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.001699608750641346","0.001699608750641346","0.001699608750641346"
"128","0.0010272884974256158","0.0010272884974256158","0.0010272884974256158","0.0023769019171595573","0.0023769019171595573","0.0023769019171595573","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.001699617481790483","0.001699617481790483","0.001699617481790483"
"129","0.0010272895451635122","0.0010272895451635122","0.0010272895451635122","0.0023769265972077847","0.0023769265972077847","0.0023769265972077847","0.0003431428922340274","0.0003431428922340274","0.0003431428922340274","0.0016996207414194942","0.0016996207414194942","0.0016996207414194942"
"130","0.001027289661578834","0.001027289661578834","0.001027289661578834","0.0023769456893205643","0.0023769456893205643","0.0023769456893205643","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.0016996257472783327","0.0016996257472783327","0.0016996257472783327"
"131","0.0010272942017763853","0.0010272942017763853","0.0010272942017763853","0.0023769522085785866","0.0023769522085785866","0.0023769522085785866","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.0016996280755847692","0.0016996280755847692","0.0016996280755847692"
"132","0.0010272928047925234","0.0010272928047925234","0.0010272928047925234","0.0023769675754010677","0.0023769675754010677","0.0023769675754010677","0.00034314297954551876","0.00034314297954551876","0.00034314297954551876","0.001699626911431551","0.001699626911431551","0.001699626911431551"
"133","0.0010272954823449254","0.0010272954823449254","0.0010272954823449254","0.002376966644078493","0.002376966644078493","0.002376966644078493","0.00034314292133785784","0.00034314292133785784","0.00034314292133785784","0.001699629588983953","0.001699629588983953","0.001699629588983953"
"134","0.0010272973449900746","0.0010272973449900746","0.0010272973449900746","0.002376965945586562","0.002376965945586562","0.002376965945586562","0.0003431428922340274","0.0003431428922340274","0.0003431428922340274","0.0016996394842863083","0.0016996394842863083","0.0016996394842863083"
"135","0.0010272968793287873","0.0010272968793287873","0.0010272968793287873","0.00237699574790895","0.00237699574790895","0.00237699574790895","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016996468184515834","0.0016996468184515834","0.0016996468184515834"
"136","0.0010273002553731203","0.0010273002553731203","0.0010273002553731203","0.002377013908699155","0.002377013908699155","0.002377013908699155","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016996467020362616","0.0016996467020362616","0.0016996467020362616"
"137","0.001027298509143293","0.001027298509143293","0.001027298509143293","0.0023770355619490147","0.0023770355619490147","0.0023770355619490147","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016996498452499509","0.0016996498452499509","0.0016996498452499509"
"138","0.001027301768772304","0.001027301768772304","0.001027301768772304","0.0023770674597471952","0.0023770674597471952","0.0023770674597471952","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016996543854475021","0.0016996543854475021","0.0016996543854475021"
"139","0.0010273032821714878","0.0010273032821714878","0.0010273032821714878","0.002377062337473035","0.002377062337473035","0.002377062337473035","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996600897982717","0.0016996600897982717","0.0016996600897982717"
"140","0.0010273086372762918","0.0010273086372762918","0.0010273086372762918","0.002377115422859788","0.002377115422859788","0.002377115422859788","0.00034314265940338373","0.00034314265940338373","0.00034314265940338373","0.0016996656777337193","0.0016996656777337193","0.0016996656777337193"
"141","0.001027305843308568","0.001027305843308568","0.001027305843308568","0.0023771582636982203","0.0023771582636982203","0.0023771582636982203","0.0003431426885072142","0.0003431426885072142","0.0003431426885072142","0.00169966253452003","0.00169966253452003","0.00169966253452003"
"142","0.0010273060761392117","0.0010273060761392117","0.0010273060761392117","0.002377185272052884","0.002377185272052884","0.002377185272052884","0.00034314265940338373","0.00034314265940338373","0.00034314265940338373","0.0016996660269796848","0.0016996660269796848","0.0016996660269796848"
"143","0.0010273095685988665","0.0010273095685988665","0.0010273095685988665","0.002377177821472287","0.002377177821472287","0.002377177821472287","0.00034314225194975734","0.00034314225194975734","0.00034314225194975734","0.0016996606718748808","0.0016996606718748808","0.0016996606718748808"
"144","0.0010273127118125558","0.0010273127118125558","0.0010273127118125558","0.0023771789856255054","0.0023771789856255054","0.0023771789856255054","0.0003431426302995533","0.0003431426302995533","0.0003431426302995533","0.0016996592748910189","0.0016996592748910189","0.0016996592748910189"
"145","0.0010273149237036705","0.0010273149237036705","0.0010273149237036705","0.002377178752794862","0.002377178752794862","0.002377178752794862","0.00034314257209189236","0.00034314257209189236","0.00034314257209189236","0.0016996626509353518","0.0016996626509353518","0.0016996626509353518"
"146","0.0010273221414536238","0.0010273221414536238","0.0010273221414536238","0.0023772164713591337","0.0023772164713591337","0.0023772164713591337","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996779013425112","0.0016996779013425112","0.0016996779013425112"
"147","0.0010273250518366694","0.0010273250518366694","0.0010273250518366694","0.00237724045291543","0.00237724045291543","0.00237724045291543","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996846534311771","0.0016996846534311771","0.0016996846534311771"
"148","0.0010273279622197151","0.0010273279622197151","0.0010273279622197151","0.0023772530257701874","0.0023772530257701874","0.0023772530257701874","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996922204270959","0.0016996922204270959","0.0016996922204270959"
"149","0.0010273311054334044","0.0010273311054334044","0.0010273311054334044","0.002377245342358947","0.002377245342358947","0.002377245342358947","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996933845803142","0.0016996933845803142","0.0016996933845803142"
"150","0.0010273330844938755","0.0010273330844938755","0.0010273330844938755","0.00237724045291543","0.00237724045291543","0.00237724045291543","0.00034314271761104465","0.00034314271761104465","0.00034314271761104465","0.0016996975755319","0.0016996975755319","0.0016996975755319"
"151","0.0010273366933688521","0.0010273366933688521","0.0010273366933688521","0.002377259312197566","0.002377259312197566","0.002377259312197566","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.001699700951576233","0.001699700951576233","0.001699700951576233"
"152","0.0010273383231833577","0.0010273383231833577","0.0010273383231833577","0.002377269556745887","0.002377269556745887","0.002377269556745887","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016996975755319","0.0016996975755319","0.0016996975755319"
"153","0.001027336809784174","0.001027336809784174","0.001027336809784174","0.0023772777058184147","0.0023772777058184147","0.0023772777058184147","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016997021157294512","0.0016997021157294512","0.0016997021157294512"
"154","0.0010273366933688521","0.0010273366933688521","0.0010273366933688521","0.0023772823624312878","0.0023772823624312878","0.0023772823624312878","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016997031634673476","0.0016997031634673476","0.0016997031634673476"
"155","0.001027340767905116","0.001027340767905116","0.001027340767905116","0.002377313794568181","0.002377313794568181","0.002377313794568181","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997014172375202","0.0016997014172375202","0.0016997014172375202"
"156","0.0010273464722558856","0.0010273464722558856","0.0010273464722558856","0.0023773296270519495","0.0023773296270519495","0.0023773296270519495","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.00169970968272537","0.00169970968272537","0.00169970968272537"
"157","0.0010273506632074714","0.0010273506632074714","0.0010273506632074714","0.0023773296270519495","0.0023773296270519495","0.0023773296270519495","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016997131751850247","0.0016997131751850247","0.0016997131751850247"
"158","0.001027348218485713","0.001027348218485713","0.001027348218485713","0.002377305179834366","0.002377305179834366","0.002377305179834366","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.0016997115453705192","0.0016997115453705192","0.0016997115453705192"
"159","0.0010273557854816318","0.0010273557854816318","0.0010273557854816318","0.002377320546656847","0.002377320546656847","0.002377320546656847","0.0003431428922340274","0.0003431428922340274","0.0003431428922340274","0.001699726446531713","0.001699726446531713","0.001699726446531713"
"160","0.0010273613734170794","0.0010273613734170794","0.0010273613734170794","0.002377344062551856","0.002377344062551856","0.002377344062551856","0.0003431428922340274","0.0003431428922340274","0.0003431428922340274","0.0016997287748381495","0.0016997287748381495","0.0016997287748381495"
"161","0.0010273655643686652","0.0010273655643686652","0.0010273655643686652","0.002377356868237257","0.002377356868237257","0.002377356868237257","0.0003431428922340274","0.0003431428922340274","0.0003431428922340274","0.0016997299389913678","0.0016997299389913678","0.0016997299389913678"
"162","0.001027365680783987","0.001027365680783987","0.001027365680783987","0.0023773587308824062","0.0023773587308824062","0.0023773587308824062","0.000343142804922536","0.000343142804922536","0.000343142804922536","0.001699739834293723","0.001699739834293723","0.001699739834293723"
"163","0.0010273662628605962","0.0010273662628605962","0.0010273662628605962","0.0023773687426000834","0.0023773687426000834","0.0023773687426000834","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997449565678835","0.0016997449565678835","0.0016997449565678835"
"164","0.001027367659844458","0.001027367659844458","0.001027367659844458","0.0023773631546646357","0.0023773631546646357","0.0023773631546646357","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.001699745887890458","0.001699745887890458","0.001699745887890458"
"165","0.0010273657971993089","0.0010273657971993089","0.0010273657971993089","0.002377369673922658","0.002377369673922658","0.002377369673922658","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997443744912744","0.0016997443744912744","0.0016997443744912744"
"166","0.0010273668449372053","0.0010273668449372053","0.0010273668449372053","0.0023773773573338985","0.0023773773573338985","0.0023773773573338985","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997418133541942","0.0016997418133541942","0.0016997418133541942"
"167","0.0010273671941831708","0.0010273671941831708","0.0010273671941831708","0.0023773815482854843","0.0023773815482854843","0.0023773815482854843","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.001699741231277585","0.001699741231277585","0.001699741231277585"
"168","0.0010273654479533434","0.0010273654479533434","0.0010273654479533434","0.002377398544922471","0.002377398544922471","0.002377398544922471","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.001699745305813849","0.001699745305813849","0.001699745305813849"
"169","0.001027365680783987","0.001027365680783987","0.001027365680783987","0.002377412747591734","0.002377412747591734","0.002377412747591734","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997536877170205","0.0016997536877170205","0.0016997536877170205"
"170","0.0010273682419210672","0.0010273682419210672","0.0010273682419210672","0.0023774190340191126","0.0023774190340191126","0.0023774190340191126","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.001699755433946848","0.001699755433946848","0.001699755433946848"
"171","0.001027368358336389","0.001027368358336389","0.001027368358336389","0.002377438126131892","0.002377438126131892","0.002377438126131892","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997512429952621","0.0016997512429952621","0.0016997512429952621"
"172","0.0010273727821186185","0.0010273727821186185","0.0010273727821186185","0.0023774493020027876","0.0023774493020027876","0.0023774493020027876","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997497295960784","0.0016997497295960784","0.0016997497295960784"
"173","0.0010273725492879748","0.0010273725492879748","0.0010273725492879748","0.002377440221607685","0.002377440221607685","0.002377440221607685","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997535713016987","0.0016997535713016987","0.0016997535713016987"
"174","0.0010273759253323078","0.0010273759253323078","0.0010273759253323078","0.0023774339351803064","0.0023774339351803064","0.0023774339351803064","0.00034314286313019693","0.00034314286313019693","0.00034314286313019693","0.0016997595084831119","0.0016997595084831119","0.0016997595084831119"
"175","0.001027377089485526","0.001027377089485526","0.001027377089485526","0.0023774593137204647","0.0023774593137204647","0.0023774593137204647","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.0016997630009427667","0.0016997630009427667","0.0016997630009427667"
"176","0.001027377089485526","0.001027377089485526","0.001027377089485526","0.002377461176365614","0.002377461176365614","0.002377461176365614","0.00034314297954551876","0.00034314297954551876","0.00034314297954551876","0.0016997716156765819","0.0016997716156765819","0.0016997716156765819"
"177","0.0010273766238242388","0.0010273766238242388","0.0010273766238242388","0.002377456519752741","0.002377456519752741","0.002377456519752741","0.00034314297954551876","0.00034314297954551876","0.00034314297954551876","0.0016997765051200986","0.0016997765051200986","0.0016997765051200986"
"178","0.001027377089485526","0.001027377089485526","0.001027377089485526","0.0023774656001478434","0.0023774656001478434","0.0023774656001478434","0.00034314297954551876","0.00034314297954551876","0.00034314297954551876","0.001699778949841857","0.001699778949841857","0.001699778949841857"
"179","0.0010273776715621352","0.0010273776715621352","0.0010273776715621352","0.002377471886575222","0.002377471886575222","0.002377471886575222","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997864004224539","0.0016997864004224539","0.0016997864004224539"
"180","0.0010273833759129047","0.0010273833759129047","0.0010273833759129047","0.002377483993768692","0.002377483993768692","0.002377483993768692","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997924540191889","0.0016997924540191889","0.0016997924540191889"
"181","0.001027383259497583","0.001027383259497583","0.001027383259497583","0.0023774951696395874","0.0023774951696395874","0.0023774951696395874","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997939674183726","0.0016997939674183726","0.0016997939674183726"
"182","0.001027383259497583","0.001027383259497583","0.001027383259497583","0.0023774970322847366","0.0023774970322847366","0.0023774970322847366","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997980419546366","0.0016997980419546366","0.0016997980419546366"
"183","0.001027383143082261","0.001027383143082261","0.001027383143082261","0.0023775016888976097","0.0023775016888976097","0.0023775016888976097","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997968778014183","0.0016997968778014183","0.0016997968778014183"
"184","0.0010273843072354794","0.0010273843072354794","0.0010273843072354794","0.002377498894929886","0.002377498894929886","0.002377498894929886","0.00034314277581870556","0.00034314277581870556","0.00034314277581870556","0.0016997932689264417","0.0016997932689264417","0.0016997932689264417"
"185","0.001027387916110456","0.001027387916110456","0.001027387916110456","0.0023775065783411264","0.0023775065783411264","0.0023775065783411264","0.00034314303775317967","0.00034314303775317967","0.00034314303775317967","0.0016997958300635219","0.0016997958300635219","0.0016997958300635219"
"186","0.0010273889638483524","0.0010273889638483524","0.0010273889638483524","0.0023774937726557255","0.0023774937726557255","0.0023774937726557255","0.0003431430086493492","0.0003431430086493492","0.0003431430086493492","0.0016997924540191889","0.0016997924540191889","0.0016997924540191889"
"187","0.0010273887310177088","0.0010273887310177088","0.0010273887310177088","0.002377486089244485","0.002377486089244485","0.002377486089244485","0.0003431430086493492","0.0003431430086493492","0.0003431430086493492","0.0016997985076159239","0.0016997985076159239","0.0016997985076159239"
"188","0.0010273900115862489","0.0010273900115862489","0.0010273900115862489","0.002377482131123543","0.002377482131123543","0.002377482131123543","0.0003431430086493492","0.0003431430086493492","0.0003431430086493492","0.0016998013015836477","0.0016998013015836477","0.0016998013015836477"
"189","0.0010273900115862489","0.0010273900115862489","0.0010273900115862489","0.002377492608502507","0.002377492608502507","0.002377492608502507","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.001699797692708671","0.001699797692708671","0.001699797692708671"
"190","0.0010273903608322144","0.0010273903608322144","0.0010273903608322144","0.002377498662099242","0.002377498662099242","0.002377498662099242","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.0016998009523376822","0.0016998009523376822","0.0016998009523376822"
"191","0.0010273917578160763","0.0010273917578160763","0.0010273917578160763","0.0023775144945830107","0.0023775144945830107","0.0023775144945830107","0.0003431429504416883","0.0003431429504416883","0.0003431429504416883","0.0016998052597045898","0.0016998052597045898","0.0016998052597045898"
"192","0.0010273944353684783","0.0010273944353684783","0.0010273944353684783","0.0023775161243975163","0.0023775161243975163","0.0023775161243975163","0.00034314312506467104","0.00034314312506467104","0.00034314312506467104","0.0016998073551803827","0.0016998073551803827","0.0016998073551803827"
"193","0.0010273947846144438","0.0010273947846144438","0.0010273947846144438","0.002377496799454093","0.002377496799454093","0.002377496799454093","0.00034314312506467104","0.00034314312506467104","0.00034314312506467104","0.001699809217825532","0.001699809217825532","0.001699809217825532"
"194","0.0010273931547999382","0.0010273931547999382","0.0010273931547999382","0.002377497497946024","0.002377497497946024","0.002377497497946024","0.0003431431541685015","0.0003431431541685015","0.0003431431541685015","0.0016998115461319685","0.0016998115461319685","0.0016998115461319685"
"195","0.0010273945517838001","0.0010273945517838001","0.0010273945517838001","0.002377511467784643","0.002377511467784643","0.002377511467784643","0.0003431432123761624","0.0003431432123761624","0.0003431432123761624","0.0016998101491481066","0.0016998101491481066","0.0016998101491481066"
"196","0.0010273950174450874","0.0010273950174450874","0.0010273950174450874","0.0023775193840265274","0.0023775193840265274","0.0023775193840265274","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699814572930336","0.001699814572930336","0.001699814572930336"
"197","0.0010273955995216966","0.0010273955995216966","0.0010273955995216966","0.0023775137960910797","0.0023775137960910797","0.0023775137960910797","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699814572930336","0.001699814572930336","0.001699814572930336"
"198","0.0010273955995216966","0.0010273955995216966","0.0010273955995216966","0.0023775247391313314","0.0023775247391313314","0.0023775247391313314","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699825283139944","0.001699825283139944","0.001699825283139944"
"199","0.0010273955995216966","0.0010273955995216966","0.0010273955995216966","0.002377521712332964","0.002377521712332964","0.002377521712332964","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699829357676208","0.001699829357676208","0.001699829357676208"
"200","0.001027395366691053","0.001027395366691053","0.001027395366691053","0.002377538476139307","0.002377538476139307","0.002377538476139307","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998378559947014","0.0016998378559947014","0.0016998378559947014"
"201","0.0010273951338604093","0.0010273951338604093","0.0010273951338604093","0.0023775389418005943","0.0023775389418005943","0.0023775389418005943","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998362261801958","0.0016998362261801958","0.0016998362261801958"
"202","0.0010273950174450874","0.0010273950174450874","0.0010273950174450874","0.002377541037276387","0.002377541037276387","0.002377541037276387","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998406499624252","0.0016998406499624252","0.0016998406499624252"
"203","0.0010273950174450874","0.0010273950174450874","0.0010273950174450874","0.0023775433655828238","0.0023775433655828238","0.0023775433655828238","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998384380713105","0.0016998384380713105","0.0016998384380713105"
"204","0.0010273950174450874","0.0010273950174450874","0.0010273950174450874","0.0023775515146553516","0.0023775515146553516","0.0023775515146553516","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998371575027704","0.0016998371575027704","0.0016998371575027704"
"205","0.0010273950174450874","0.0010273950174450874","0.0010273950174450874","0.002377561992034316","0.002377561992034316","0.002377561992034316","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699837390333414","0.001699837390333414","0.001699837390333414"
"206","0.0010273949010297656","0.0010273949010297656","0.0010273949010297656","0.002377556636929512","0.002377556636929512","0.002377556636929512","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998352948576212","0.0016998352948576212","0.0016998352948576212"
"207","0.0010273947846144438","0.0010273947846144438","0.0010273947846144438","0.0023775703739374876","0.0023775703739374876","0.0023775703739374876","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.001699840184301138","0.001699840184301138","0.001699840184301138"
"208","0.0010273964144289494","0.0010273964144289494","0.0010273964144289494","0.002377572003751993","0.002377572003751993","0.002377572003751993","0.0003431432705838233","0.0003431432705838233","0.0003431432705838233","0.0016998418141156435","0.0016998418141156435","0.0016998418141156435"
"209","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.002377568744122982","0.002377568744122982","0.002377568744122982","0.00034314324147999287","0.00034314324147999287","0.00034314324147999287","0.0016998433275148273","0.0016998433275148273","0.0016998433275148273"
"210","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.0023775857407599688","0.0023775857407599688","0.0023775857407599688","0.00034314324147999287","0.00034314324147999287","0.00034314324147999287","0.001699846121482551","0.001699846121482551","0.001699846121482551"
"211","0.0010273976949974895","0.0010273976949974895","0.0010273976949974895","0.0023775945883244276","0.0023775945883244276","0.0023775945883244276","0.00034314324147999287","0.00034314324147999287","0.00034314324147999287","0.001699846237897873","0.001699846237897873","0.001699846237897873"
"212","0.0010273976949974895","0.0010273976949974895","0.0010273976949974895","0.0023776039015501738","0.0023776039015501738","0.0023776039015501738","0.00034314324147999287","0.00034314324147999287","0.00034314324147999287","0.0016998467035591602","0.0016998467035591602","0.0016998467035591602"
"213","0.0010273976949974895","0.0010273976949974895","0.0010273976949974895","0.0023776136804372072","0.0023776136804372072","0.0023776136804372072","0.0003431434743106365","0.0003431434743106365","0.0003431434743106365","0.001699844840914011","0.001699844840914011","0.001699844840914011"
"214","0.001027397927828133","0.001027397927828133","0.001027397927828133","0.002377623226493597","0.002377623226493597","0.002377623226493597","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998457722365856","0.0016998457722365856","0.0016998457722365856"
"215","0.001027397927828133","0.001027397927828133","0.001027397927828133","0.0023776337038725615","0.0023776337038725615","0.0023776337038725615","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998519422486424","0.0016998519422486424","0.0016998519422486424"
"216","0.001027398044243455","0.001027398044243455","0.001027398044243455","0.0023776371963322163","0.0023776371963322163","0.0023776371963322163","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998553182929754","0.0016998553182929754","0.0016998553182929754"
"217","0.001027397927828133","0.001027397927828133","0.001027397927828133","0.002377650933340192","0.002377650933340192","0.002377650933340192","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998581122606993","0.0016998581122606993","0.0016998581122606993"
"218","0.001027397927828133","0.001027397927828133","0.001027397927828133","0.0023776625748723745","0.0023776625748723745","0.0023776625748723745","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.001699857646599412","0.001699857646599412","0.001699857646599412"
"219","0.001027398044243455","0.001027398044243455","0.001027398044243455","0.002377664903178811","0.002377664903178811","0.002377664903178811","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.00169985624961555","0.00169985624961555","0.00169985624961555"
"220","0.001027398044243455","0.001027398044243455","0.001027398044243455","0.0023776842281222343","0.0023776842281222343","0.0023776842281222343","0.0003431436780374497","0.0003431436780374497","0.0003431436780374497","0.0016998607898131013","0.0016998607898131013","0.0016998607898131013"
"221","0.0010273975785821676","0.0010273975785821676","0.0010273975785821676","0.0023776849266141653","0.0023776849266141653","0.0023776849266141653","0.0003431436780374497","0.0003431436780374497","0.0003431436780374497","0.001699861022643745","0.001699861022643745","0.001699861022643745"
"222","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.0023776874877512455","0.0023776874877512455","0.0023776874877512455","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998618375509977","0.0016998618375509977","0.0016998618375509977"
"223","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.0023776988964527845","0.0023776988964527845","0.0023776988964527845","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998702194541693","0.0016998702194541693","0.0016998702194541693"
"224","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.002377704717218876","0.002377704717218876","0.002377704717218876","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998762730509043","0.0016998762730509043","0.0016998762730509043"
"225","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.0023777056485414505","0.0023777056485414505","0.0023777056485414505","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998812789097428","0.0016998812789097428","0.0016998812789097428"
"226","0.0010273978114128113","0.0010273978114128113","0.0010273978114128113","0.002377696568146348","0.002377696568146348","0.002377696568146348","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016998796490952373","0.0016998796490952373","0.0016998796490952373"
"227","0.0010273976949974895","0.0010273976949974895","0.0010273976949974895","0.0023776954039931297","0.0023776954039931297","0.0023776954039931297","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016998782521113753","0.0016998782521113753","0.0016998782521113753"
"228","0.0010273976949974895","0.0010273976949974895","0.0010273976949974895","0.0023776984307914972","0.0023776984307914972","0.0023776984307914972","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016998820938169956","0.0016998820938169956","0.0016998820938169956"
"229","0.0010273974621668458","0.0010273974621668458","0.0010273974621668458","0.002377704018726945","0.002377704018726945","0.002377704018726945","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.00169988046400249","0.00169988046400249","0.00169988046400249"
"230","0.0010273974621668458","0.0010273974621668458","0.0010273974621668458","0.0023777105379849672","0.0023777105379849672","0.0023777105379849672","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998827923089266","0.0016998827923089266","0.0016998827923089266"
"231","0.0010273974621668458","0.0010273974621668458","0.0010273974621668458","0.0023777063470333815","0.0023777063470333815","0.0023777063470333815","0.0003431436198297888","0.0003431436198297888","0.0003431436198297888","0.0016998877981677651","0.0016998877981677651","0.0016998877981677651"
"232","0.0010273972293362021","0.0010273972293362021","0.0010273972293362021","0.0023776995949447155","0.0023776995949447155","0.0023776995949447155","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998904757201672","0.0016998904757201672","0.0016998904757201672"
"233","0.0010273972293362021","0.0010273972293362021","0.0010273972293362021","0.002377708675339818","0.002377708675339818","0.002377708675339818","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998874489217997","0.0016998874489217997","0.0016998874489217997"
"234","0.0010273972293362021","0.0010273972293362021","0.0010273972293362021","0.0023777151945978403","0.0023777151945978403","0.0023777151945978403","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998908249661326","0.0016998908249661326","0.0016998908249661326"
"235","0.0010273972293362021","0.0010273972293362021","0.0010273972293362021","0.0023777135647833347","0.0023777135647833347","0.0023777135647833347","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998904757201672","0.0016998904757201672","0.0016998904757201672"
"236","0.0010273969965055585","0.0010273969965055585","0.0010273969965055585","0.002377727534621954","0.002377727534621954","0.002377727534621954","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998890787363052","0.0016998890787363052","0.0016998890787363052"
"237","0.0010273969965055585","0.0010273969965055585","0.0010273969965055585","0.002377723576501012","0.002377723576501012","0.002377723576501012","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998893115669489","0.0016998893115669489","0.0016998893115669489"
"238","0.0010273968800902367","0.0010273968800902367","0.0010273968800902367","0.002377718221396208","0.002377718221396208","0.002377718221396208","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998936189338565","0.0016998936189338565","0.0016998936189338565"
"239","0.0010273968800902367","0.0010273968800902367","0.0010273968800902367","0.002377730095759034","0.002377730095759034","0.002377730095759034","0.00034314364893361926","0.00034314364893361926","0.00034314364893361926","0.0016998985083773732","0.0016998985083773732","0.0016998985083773732"
"240","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.002377745695412159","0.002377745695412159","0.002377745695412159","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.001699901418760419","0.001699901418760419","0.001699901418760419"
"241","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777440655976534","0.0023777440655976534","0.0023777440655976534","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999037470668554","0.0016999037470668554","0.0016999037470668554"
"242","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777438327670097","0.0023777438327670097","0.0023777438327670097","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999052604660392","0.0016999052604660392","0.0016999052604660392"
"243","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777519818395376","0.0023777519818395376","0.0023777519818395376","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999018844217062","0.0016999018844217062","0.0016999018844217062"
"244","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777612950652838","0.0023777612950652838","0.0023777612950652838","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016998999053612351","0.0016998999053612351","0.0016998999053612351"
"245","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777750320732594","0.0023777750320732594","0.0023777750320732594","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.001699901418760419","0.001699901418760419","0.001699901418760419"
"246","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777722381055355","0.0023777722381055355","0.0023777722381055355","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999050276353955","0.0016999050276353955","0.0016999050276353955"
"247","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023777910973876715","0.0023777910973876715","0.0023777910973876715","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999078216031194","0.0016999078216031194","0.0016999078216031194"
"248","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023778066970407963","0.0023778066970407963","0.0023778066970407963","0.00034314359072595835","0.00034314359072595835","0.00034314359072595835","0.0016999091021716595","0.0016999091021716595","0.0016999091021716595"
"249","0.0010273967636749148","0.0010273967636749148","0.0010273967636749148","0.0023778073955327272","0.0023778073955327272","0.0023778073955327272","0.00034314353251829743","0.00034314353251829743","0.00034314353251829743","0.001699912711046636","0.001699912711046636","0.001699912711046636"

==> Fig/resnet56_compare/test.csv <==
"Name","avg_saved_perc","test.accuracy.top1","_wandb"
"SCoTTi","0.4102747062578572","0.7155",""
"SCoTTi","0.4743969499258091","0.7229000000000001",""
"SCoTTi","0.41323906706562746","0.7081000000000001",""
"SCoTTi","0.42538850385195726","0.7145",""
"Ultimate Optimizer + NEq","0.4009522947014338","0.6920999999999999",""
"Ultimate Optimizer + NEq","0.41620024260586175","0.6984",""
"Ultimate Optimizer + NEq","0.43422411506277514","0.7036",""
"Ultimate Optimizer + NEq","0.4627080370337497","0.7008",""
"Ultimate Optimizer + NEq","0.6572216784735186","0.7014",""
"Ultimate Optimizer + NEq","1","0.7015",""
"NEq","0.4016187056240131","0.7048000000000001",""
"NEq","0.5581138763231622","0.716",""
"NEq","1","0.6842",""
"NEq","0.5044190111128327","0.7058",""
"NEq","0.5888303900197625","0.7140000000000001",""

==> Fig/resnet56_compare/train.csv <==
"Name","avg_saved_perc","train.accuracy.top1","_wandb"
"SCoTTi","0.4102747062578572","0.9742222222222222",""
"SCoTTi","0.4743969499258091","0.973919191919192",""
"SCoTTi","0.41323906706562746","0.9747474747474748",""
"SCoTTi","0.42538850385195726","0.9753333333333332",""
"Ultimate Optimizer + NEq","0.4009522947014338","0.9607272727272728",""
"Ultimate Optimizer + NEq","0.41620024260586175","0.963878787878788",""
"Ultimate Optimizer + NEq","0.43422411506277514","0.968929292929293",""
"Ultimate Optimizer + NEq","0.4627080370337497","0.9657979797979798",""
"Ultimate Optimizer + NEq","0.6572216784735186","0.9676363636363636",""
"Ultimate Optimizer + NEq","1","0.9643232323232322",""
"NEq","0.4016187056240131","0.8772121212121212",""
"NEq","0.5581138763231622","0.947858585858586",""
"NEq","1","0.939959595959596",""
"NEq","0.5044190111128327","0.9333333333333332",""
"NEq","0.5888303900197625","0.95210101010101",""
